Which Question Is Your Attention Metric Answering? Attention Rows as Compositional Data

Each row of a transformer's attention matrix is a probability distribution over tokens, and in trained models most of that probability lands on a single \emph{sink} token, usually the first. Standard tools for comparing attention rows (cosine similarity, Jensen--Shannon divergence, Shannon entropy) therefore hinge on a choice papers rarely report: keep the sink, or drop it and renormalize. This choice can reverse conclusions. On ten pretrained models from five families, 17--47% of verdicts about which of two heads is more similar flip with the convention, and the most prominent structure in a standard BERT head-clustering pipeline is an artifact of it. The reason is that one-number summaries mix two questions: how much attention the sink takes, and how the rest is divided among the content tokens. Treating rows as compositional data separates them exactly: the Aitchison distance splits orthogonally into a sink term and a content term, entropy splits by an exact identity, and the content distance is characterized by invariances the transformer itself possesses. The separation matters in practice: most measured entropy collapse during training is the sink growing, not attention sharpening (30% of the drop at 70M parameters, 95% at 1B, 79% at 1.4B), and pruning heads with the wrong channel can inflate perplexity more than a hundredfold. We map where each convention is safe, test a frozen out-of-sample predictor (one confirmation, one abstention, one failure), and release code regenerating every number.

==> experiments/results/EleutherAI_pythia-1.4b_s0.json <==
{
  "model": "EleutherAI/pythia-1.4b",
  "seed": 0,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0010595328963122605,
  "sink_mass_mean": 0.638256858529366,
  "H_layers": [
    3.385443983406856,
    2.8075740551126414,
    3.24279842376709,
    3.249014898278247,
    1.1621716378749103,
    0.9727482401091477,
    0.7410291858103083,
    0.7938532390813718,
    1.0511611806935277,
    1.1858197760307927,
    0.8663397493033573,
    1.188237130246726,
    0.9303602021316002,
    0.9280579309287716,
    0.8840622781336993,
    0.7880870869477774,
    0.6006823084820276,
    0.5856353485721281,
    0.7189744338750322,
    0.6513869461415452,
    1.3260837794894307,
    1.0174416968051172,
    1.261246470986896,
    1.0210414545369926
  ],
  "Hc_layers": [
    3.3720816732823162,
    2.7914957769985858,
    3.231397896251459,
    3.3103085791927644,
    3.1810387534656743,
    3.0896325210045124,
    3.274021302146473,
    3.1334985163019993,
    3.223713127223925,
    3.2847800835795784,
    3.1652044493576574,
    3.2043316432325955,
    3.185585947146361,
    2.9676861540825783,
    2.8892679696795582,
    2.8014202004480815,
    2.7765829590545303,
    2.8074038845369187,
    2.6774715503700035,
    2.720267856103052,
    2.4159943008719145,
    2.3486180175644913,
    2.2987222638784184,
    2.1192235967905844
  ],
  "sink_layers": [
    0.010862205759889778,
    0.014753228631512872,
    0.03450156032353982,
    0.10557375735250013,
    0.7385057723385164,
    0.7794003957989573,
    0.8568928466446099,
    0.8388472918806404,
    0.7764179328392292,
    0.7650973665303198,
    0.8184398190728549,
    0.7438237585161869,
    0.8048900472706761,
    0.8067016910548538,
    0.7931431573012779,
    0.8034495754394866,
    0.8640452363025183,
    0.861884085337321,
    0.803491774104948,
    0.8393626010441034,
    0.5297129002621408,
    0.6113680733049824,
    0.5195921353215377,
    0.5974073922721799
  ],
  "reversal_eps1e-05": {
    "cos": 0.41507075756964884,
    "js": 0.40366084747812764,
    "euc": 0.42234810305205017,
    "hell": 0.3997701890900294,
    "fr": 0.3997701890900294,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.41507075756964884,
    "js": 0.40366084747812764,
    "euc": 0.42234810305205017,
    "hell": 0.3997701890900294,
    "fr": 0.3997701890900294,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.41507075756964884,
    "js": 0.40366084747812764,
    "euc": 0.42234810305205017,
    "hell": 0.3997701890900294,
    "fr": 0.3997701890900294,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.34782608695652173,
  "CA_layers": [
    2.2829059694553346,
    1.6042786052354425,
    1.3724597853730325,
    1.447411729001142,
    1.3770798201156569,
    1.904850392154839,
    1.8921182763932218,
    1.4325806414296773,
    1.8265366984422433,
    1.0960742362826457,
    1.4815691166584162,
    1.062269391856839,
    1.2350929117205327,
    1.4360430846402135,
    1.58632653614496,
    1.2682260835256303,
    1.733863403718762,
    1.7613748089156858,
    1.6973729716319923,
    2.1597617081763634,
    3.0163510944695515,
    5.347711729889576,
    5.65596506987071,
    8.612664569699447
  ],
  "ppl_base": 20.332716034028643,
  "ppl_js_10": 22.882166828691666,
  "ppl_js_20": 33.12083888589106,
  "ppl_js_30": 61.34111790517102,
  "ppl_dA_10": 77.84358678539098,
  "ppl_dA_20": 380.04905652376067,
  "ppl_dA_30": 1750.7316283472376,
  "ppl_dA_total_10": 53.13045755969122,
  "ppl_dA_total_20": 148.07016168388705,
  "ppl_dA_total_30": 301.23024058932145,
  "ppl_jsd_10": 75.75673397312879,
  "ppl_jsd_20": 631.9747801311642,
  "ppl_jsd_30": 614.3932183012726,
  "ppl_helld_10": 75.75673397312879,
  "ppl_helld_20": 631.9747801311642,
  "ppl_helld_30": 614.3932183012726,
  "ppl_randA_10": 27.945192394445307,
  "ppl_randA_20": 38.72369027343607,
  "ppl_randA_30": 51.62339227890807,
  "ppl_randB_10": 22.62213132511119,
  "ppl_randB_20": 38.781001922953415,
  "ppl_randB_30": 70.48758653987365,
  "ppl_js_L1_10": 21.446891539457212,
  "ppl_js_L1_20": 28.080653475560908,
  "ppl_js_L1_30": 87.11535063476758,
  "ppl_dA_L1_10": 24.12447371990937,
  "ppl_dA_L1_20": 42.39563628794584,
  "ppl_dA_L1_30": 113.39769434254058,
  "ppl_jsd_L1_10": 28.442057495247397,
  "ppl_jsd_L1_20": 48.87319313613332,
  "ppl_jsd_L1_30": 127.25967860431842
}

==> experiments/results/EleutherAI_pythia-1.4b_s1.json <==
{
  "model": "EleutherAI/pythia-1.4b",
  "seed": 1,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0010592990451388888,
  "sink_mass_mean": 0.6382319662181111,
  "H_layers": [
    3.385443985599211,
    2.807572169687556,
    3.242796560265552,
    3.2490106999189003,
    1.162206620731573,
    0.9727287473349736,
    0.7410188839353364,
    0.793848450978597,
    1.0511599573595771,
    1.1858138391341286,
    0.8663157178067613,
    1.1882002075798623,
    0.9303557554880778,
    0.9279964055740509,
    0.8841370955280874,
    0.788068217786116,
    0.6008444018747615,
    0.5853531366107108,
    0.719054841306374,
    0.6513276883038769,
    1.327537287190029,
    1.018070144582883,
    1.260619596917436,
    1.0215636990589612
  ],
  "Hc_layers": [
    3.3720816688976067,
    2.791493974882981,
    3.231401550906828,
    3.3103095547906283,
    3.1810380299886067,
    3.089632319307875,
    3.2740175576045596,
    3.133499323088547,
    3.2237073788697694,
    3.284777761875898,
    3.1652155952892085,
    3.2043557614084213,
    3.18563267499551,
    2.9676962586796494,
    2.889313322922279,
    2.8013436479670735,
    2.776353169583726,
    2.807290434563297,
    2.677060686419946,
    2.7204790746109455,
    2.416660082555811,
    2.348213030702532,
    2.299241061873435,
    2.1197682691685547
  ],
  "sink_layers": [
    0.01086220585409252,
    0.014752974121392459,
    0.03450577046679354,
    0.1055762914405472,
    0.7384968417814408,
    0.7794065859125948,
    0.8568948044174018,
    0.8388484921948663,
    0.7764176209767659,
    0.7650985246417166,
    0.8184454397223462,
    0.7438318412072809,
    0.804899489742586,
    0.806710041214128,
    0.7931344953076592,
    0.8034394581306122,
    0.8640039449450614,
    0.8619734210529547,
    0.8034124428578244,
    0.8394161499771854,
    0.5292033882954446,
    0.6111193885864211,
    0.5198801717189769,
    0.5972374046685716
  ],
  "reversal_eps1e-05": {
    "cos": 0.4159591844965617,
    "js": 0.4034967432293452,
    "euc": 0.42259372038153625,
    "hell": 0.40002823206759563,
    "fr": 0.40002823206759563,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4159591844965617,
    "js": 0.4034967432293452,
    "euc": 0.42259372038153625,
    "hell": 0.40002823206759563,
    "fr": 0.40002823206759563,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4159591844965617,
    "js": 0.4034967432293452,
    "euc": 0.42259372038153625,
    "hell": 0.40002823206759563,
    "fr": 0.40002823206759563,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.34782608695652173,
  "CA_layers": [
    2.282905910402944,
    1.604288709248342,
    1.3724425988560707,
    1.447460130352289,
    1.3770523741661362,
    1.9047961271167528,
    1.8921011264875915,
    1.432601987619528,
    1.826520679680935,
    1.09603361650729,
    1.4815621676541402,
    1.062270773067954,
    1.2351249500137924,
    1.4361724238144442,
    1.5856896389092605,
    1.2684754551991142,
    1.7297806642185085,
    1.7603604884726312,
    1.6961754468042294,
    2.1555222448933753,
    3.028269652520046,
    5.353434193813335,
    5.678049959506421,
    8.627405102845515
  ],
  "ppl_base": 20.478623788084633,
  "ppl_js_10": 23.121085680481876,
  "ppl_js_20": 33.802689206739046,
  "ppl_js_30": 62.19501777763705,
  "ppl_dA_10": 73.32585400431755,
  "ppl_dA_20": 387.34430253467843,
  "ppl_dA_30": 1830.1271904666096,
  "ppl_dA_total_10": 52.81052185175662,
  "ppl_dA_total_20": 153.24622559754104,
  "ppl_dA_total_30": 267.9236781745115,
  "ppl_jsd_10": 71.14088294902285,
  "ppl_jsd_20": 612.2335691486429,
  "ppl_jsd_30": 617.7877095870492,
  "ppl_helld_10": 71.14088294902285,
  "ppl_helld_20": 612.2335691486429,
  "ppl_helld_30": 617.7877095870492,
  "ppl_randA_10": 27.30923991907849,
  "ppl_randA_20": 46.80301022842223,
  "ppl_randA_30": 96.49896258016847,
  "ppl_randB_10": 27.149283884123246,
  "ppl_randB_20": 47.519218838825175,
  "ppl_randB_30": 69.34756157890612,
  "ppl_js_L1_10": 21.589578515077324,
  "ppl_js_L1_20": 28.275386781030914,
  "ppl_js_L1_30": 83.6958789772744,
  "ppl_dA_L1_10": 24.6368654683815,
  "ppl_dA_L1_20": 38.570700397414626,
  "ppl_dA_L1_30": 107.37281980135708,
  "ppl_jsd_L1_10": 25.07889348230115,
  "ppl_jsd_L1_20": 45.16225611833537,
  "ppl_jsd_L1_30": 89.30759041914769
}

==> experiments/results/EleutherAI_pythia-1.4b_s2.json <==
{
  "model": "EleutherAI/pythia-1.4b",
  "seed": 2,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0010589716534961686,
  "sink_mass_mean": 0.6382520901628896,
  "H_layers": [
    3.385443987791566,
    2.8075702689159874,
    3.2427955539747217,
    3.249002384317332,
    1.1621907782280583,
    0.9727392240502368,
    0.7410223922510256,
    0.7938504515023067,
    1.0511802125251155,
    1.1858615480620285,
    0.8663040292674098,
    1.1882392283372873,
    0.9303684716937186,
    0.928053266130243,
    0.8840007606594041,
    0.7879842489192275,
    0.6009590891585953,
    0.585396425751434,
    0.7193053318841414,
    0.651973988810056,
    1.3257520153895397,
    1.0176699714356052,
    1.261801439454348,
    1.0190529296804052
  ],
  "Hc_layers": [
    3.3720816732823162,
    2.7914920346490266,
    3.2314001982239473,
    3.3103086493481166,
    3.1810390691647585,
    3.0896329243977863,
    3.2740191207534965,
    3.133504928939644,
    3.2237141992853977,
    3.28478310245207,
    3.165227043765715,
    3.204315584179971,
    3.185631335466758,
    2.96770312515785,
    2.8893511585805607,
    2.801458350932254,
    2.776749863021675,
    2.807567342122396,
    2.6774797213678765,
    2.72048920769735,
    2.415905781369069,
    2.346810403651052,
    2.2972000568852584,
    2.121513116754471
  ],
  "sink_layers": [
    0.010862205665687035,
    0.014753060710841212,
    0.03450557926948043,
    0.10558027570275054,
    0.7385013826962175,
    0.7794025475951447,
    0.8568942645500446,
    0.8388482877577859,
    0.776413192968259,
    0.7650873195165875,
    0.8184497608535591,
    0.7438205697254644,
    0.8048871445929867,
    0.8066999919742007,
    0.7931677631948186,
    0.8034689855945877,
    0.863967977173027,
    0.8619619161233135,
    0.8034188939340897,
    0.8392214339086342,
    0.5297136224843365,
    0.6110434459088105,
    0.5191289225812665,
    0.5982516194274572
  ],
  "reversal_eps1e-05": {
    "cos": 0.4191681954720481,
    "js": 0.4063060701973671,
    "euc": 0.4257000584642058,
    "hell": 0.40199181501118886,
    "fr": 0.40199181501118886,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4191681954720481,
    "js": 0.4063060701973671,
    "euc": 0.4257000584642058,
    "hell": 0.40199181501118886,
    "fr": 0.40199181501118886,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4191681954720481,
    "js": 0.4063060701973671,
    "euc": 0.4257000584642058,
    "hell": 0.40199181501118886,
    "fr": 0.40199181501118886,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.34782608695652173,
  "CA_layers": [
    2.282905918758215,
    1.6042682954616314,
    1.3725142086535873,
    1.4474906289967546,
    1.3770266882830782,
    1.9048160583356113,
    1.8921165753745508,
    1.4326044925696342,
    1.8265075314578938,
    1.0960185092025552,
    1.4816442024594876,
    1.0622729171101057,
    1.23485708379215,
    1.4365709989553046,
    1.5860431046211731,
    1.2685087527742498,
    1.730991123041415,
    1.7621643332864407,
    1.6956472393341457,
    2.1572407223351435,
    3.039855909507777,
    5.353042533209473,
    5.678119580975624,
    8.621292762333077
  ],
  "ppl_base": 20.498283294608402,
  "ppl_js_10": 23.056526610394357,
  "ppl_js_20": 33.31727390115679,
  "ppl_js_30": 60.8186823015925,
  "ppl_dA_10": 78.9399006646045,
  "ppl_dA_20": 366.0369702248678,
  "ppl_dA_30": 1530.3873392604007,
  "ppl_dA_total_10": 47.74571305258172,
  "ppl_dA_total_20": 127.20874465031702,
  "ppl_dA_total_30": 237.23760475434503,
  "ppl_jsd_10": 73.61973625171169,
  "ppl_jsd_20": 535.9535666721605,
  "ppl_jsd_30": 405.074744020618,
  "ppl_helld_10": 73.61973625171169,
  "ppl_helld_20": 535.9535666721605,
  "ppl_helld_30": 405.074744020618,
  "ppl_randA_10": 25.375303560455276,
  "ppl_randA_20": 77.89308233883607,
  "ppl_randA_30": 96.55289698137427,
  "ppl_randB_10": 28.71491123056236,
  "ppl_randB_20": 53.64420334523515,
  "ppl_randB_30": 108.29480248982614,
  "ppl_js_L1_10": 21.569762111675846,
  "ppl_js_L1_20": 28.062652348736574,
  "ppl_js_L1_30": 66.23276055739247,
  "ppl_dA_L1_10": 23.983126570069828,
  "ppl_dA_L1_20": 43.792051388844484,
  "ppl_dA_L1_30": 82.39497299764552,
  "ppl_jsd_L1_10": 24.66939636562562,
  "ppl_jsd_L1_20": 36.546526303796156,
  "ppl_jsd_L1_30": 48.95321286151495
}

==> experiments/results/EleutherAI_pythia-160m_s0.json <==
{
  "model": "EleutherAI/pythia-160m",
  "seed": 0,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.025119232918263092,
  "sink_mass_mean": 0.2751730247715006,
  "H_layers": [
    3.0264755424411818,
    2.635811255093395,
    2.701565072362907,
    2.132780216458804,
    1.1848380645491328,
    1.440671914161457,
    2.033351712139225,
    1.9964044050889191,
    2.3243739908257246,
    2.5170484773577515,
    3.208906571423348,
    2.3775772990120285
  ],
  "Hc_layers": [
    3.0146821939168764,
    2.6194855039392415,
    2.6967148002536816,
    2.5940935740780944,
    2.607620434212637,
    2.698880417717214,
    3.0836553803072078,
    2.968107302000489,
    2.7386173032911727,
    2.9879865334675966,
    3.3832702177769867,
    3.011289867616513
  ],
  "sink_layers": [
    0.008041307980986847,
    0.017528514965476555,
    0.045595132893529434,
    0.28956906209762545,
    0.6248753723779421,
    0.561341249237838,
    0.4495753108270944,
    0.41092651970985644,
    0.24293774353112818,
    0.258149310288861,
    0.11514808562340431,
    0.27838868772426384
  ],
  "reversal_eps1e-05": {
    "cos": 0.428898332788493,
    "js": 0.435436417129781,
    "euc": 0.4394409937888199,
    "hell": 0.43083932657731283,
    "fr": 0.43083932657731283,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.428898332788493,
    "js": 0.435436417129781,
    "euc": 0.4394409937888199,
    "hell": 0.43083932657731283,
    "fr": 0.43083932657731283,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.428898332788493,
    "js": 0.435436417129781,
    "euc": 0.4394409937888199,
    "hell": 0.43083932657731283,
    "fr": 0.43083932657731283,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.36363636363636365,
  "CA_layers": [
    2.2924604942506193,
    3.5039126371598184,
    2.2920841539326484,
    2.095905844833664,
    3.4543574125042737,
    2.426864533970116,
    2.7171276690255994,
    3.820865964436191,
    7.397109602549656,
    5.706523029213677,
    7.524317331766574,
    11.01694291986933
  ],
  "ppl_base": 131.4042527291907,
  "ppl_js_10": 129.1552504558636,
  "ppl_js_20": 141.04661356503587,
  "ppl_js_30": 148.62703014058476,
  "ppl_dA_10": 213.28125722257292,
  "ppl_dA_20": 690.3796215202539,
  "ppl_dA_30": 927.11884229805,
  "ppl_dA_total_10": 211.54973131791866,
  "ppl_dA_total_20": 486.5495509726931,
  "ppl_dA_total_30": 1047.293545369963,
  "ppl_jsd_10": 213.28125722257292,
  "ppl_jsd_20": 719.6188700597796,
  "ppl_jsd_30": 1385.7693858189664,
  "ppl_helld_10": 213.28125722257292,
  "ppl_helld_20": 719.6188700597796,
  "ppl_helld_30": 1385.7693858189664,
  "ppl_randA_10": 149.71196460787237,
  "ppl_randA_20": 346.95141018178634,
  "ppl_randA_30": 642.9788613243728,
  "ppl_randB_10": 201.54816252147842,
  "ppl_randB_20": 222.59912126229437,
  "ppl_randB_30": 336.1157768456912,
  "ppl_js_L1_10": 134.79755195476983,
  "ppl_js_L1_20": 134.5822564539037,
  "ppl_js_L1_30": 244.574736437766,
  "ppl_dA_L1_10": 226.67431127404564,
  "ppl_dA_L1_20": 458.0224242597458,
  "ppl_dA_L1_30": 593.1156936633456,
  "ppl_jsd_L1_10": 236.35006402746856,
  "ppl_jsd_L1_20": 398.1754277552403,
  "ppl_jsd_L1_30": 1151.1449791933524
}

==> experiments/results/EleutherAI_pythia-160m_s1.json <==
{
  "model": "EleutherAI/pythia-160m",
  "seed": 1,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.025170742536717753,
  "sink_mass_mean": 0.27506140698899306,
  "H_layers": [
    3.026475565826299,
    2.6358088927086234,
    2.701531807033495,
    2.1329650689744875,
    1.1845854510860032,
    1.441117749729963,
    2.0336760086192114,
    1.99703237872501,
    2.3255551047447867,
    2.517972938940215,
    3.210824366082429,
    2.37807432300515
  ],
  "Hc_layers": [
    3.0146821354540827,
    2.6194821357866958,
    2.6966808333707495,
    2.5942542314832835,
    2.6072283394283136,
    2.6990701722731503,
    3.0837973034186996,
    2.968085064737732,
    2.7380334513873286,
    2.9885031843174175,
    3.3836338480187593,
    3.0120174207439
  ],
  "sink_layers": [
    0.008041308026660905,
    0.017527450265996922,
    0.04559432391462655,
    0.2895709584632473,
    0.62485146881966,
    0.5612453670481392,
    0.4495373787016438,
    0.41070948474077845,
    0.24258083696040142,
    0.25797235017545117,
    0.11478752109850066,
    0.27831843565281045
  ],
  "reversal_eps1e-05": {
    "cos": 0.4322364523970014,
    "js": 0.4395489919725473,
    "euc": 0.44565639234430215,
    "hell": 0.4346058786281839,
    "fr": 0.4346058786281839,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4322364523970014,
    "js": 0.4395489919725473,
    "euc": 0.44565639234430215,
    "hell": 0.4346058786281839,
    "fr": 0.4346058786281839,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4322364523970014,
    "js": 0.4395489919725473,
    "euc": 0.44565639234430215,
    "hell": 0.4346058786281839,
    "fr": 0.4346058786281839,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.36363636363636365,
  "CA_layers": [
    2.2924600455173825,
    3.503886283208333,
    2.2921451483641513,
    2.097208053785288,
    3.451091288790426,
    2.43400826745157,
    2.7192808087723663,
    3.8046756417464755,
    7.380112545310786,
    5.698406919667203,
    7.510253489708433,
    11.027280483757393
  ],
  "ppl_base": 132.26794953459566,
  "ppl_js_10": 131.38294211704923,
  "ppl_js_20": 144.63086557868604,
  "ppl_js_30": 153.49181014077564,
  "ppl_dA_10": 228.7122440378496,
  "ppl_dA_20": 753.5226370051513,
  "ppl_dA_30": 863.7374650112843,
  "ppl_dA_total_10": 214.03260190811284,
  "ppl_dA_total_20": 550.5415796582807,
  "ppl_dA_total_30": 1092.259098155372,
  "ppl_jsd_10": 228.7122440378496,
  "ppl_jsd_20": 733.2047810550164,
  "ppl_jsd_30": 1422.582505673019,
  "ppl_helld_10": 228.7122440378496,
  "ppl_helld_20": 733.2047810550164,
  "ppl_helld_30": 1422.582505673019,
  "ppl_randA_10": 208.244867970941,
  "ppl_randA_20": 292.8285900325743,
  "ppl_randA_30": 375.18911735803033,
  "ppl_randB_10": 160.90305777623385,
  "ppl_randB_20": 305.8897467374132,
  "ppl_randB_30": 447.0638115244987,
  "ppl_js_L1_10": 136.43396448589328,
  "ppl_js_L1_20": 160.0819816562268,
  "ppl_js_L1_30": 231.85929748030216,
  "ppl_dA_L1_10": 246.22198321542263,
  "ppl_dA_L1_20": 555.624080247662,
  "ppl_dA_L1_30": 938.4486408241785,
  "ppl_jsd_L1_10": 190.82531932681775,
  "ppl_jsd_L1_20": 358.5374778611272,
  "ppl_jsd_L1_30": 612.9715710981033
}

==> experiments/results/EleutherAI_pythia-160m_s2.json <==
{
  "model": "EleutherAI/pythia-160m",
  "seed": 2,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.025122475654533846,
  "sink_mass_mean": 0.2751458997596283,
  "H_layers": [
    3.0264755541337403,
    2.635789970240501,
    2.7015566887983415,
    2.132801633563454,
    1.184287125302816,
    1.4408900919183187,
    2.033840384097444,
    1.9975076889508805,
    2.323784430434194,
    2.517682393517433,
    3.210006799666629,
    2.3779441109120536
  ],
  "Hc_layers": [
    3.0146821822243175,
    2.619464265866244,
    2.6967040547922654,
    2.5940475578894495,
    2.6072797192432002,
    2.6992107212384013,
    3.0835782149739397,
    2.9681831652433703,
    2.738001620958556,
    2.9885843805327137,
    3.3847678078037737,
    3.011783878732882
  ],
  "sink_layers": [
    0.008041307889638733,
    0.01752701997317968,
    0.045593687766356486,
    0.28955988072091565,
    0.6249177199481465,
    0.5613342378603252,
    0.4494635852113664,
    0.41065404757743185,
    0.24293966385023458,
    0.25815412879713795,
    0.11517346297577298,
    0.27839205454503335
  ],
  "reversal_eps1e-05": {
    "cos": 0.43448881267352607,
    "js": 0.440552016985138,
    "euc": 0.4453699167074963,
    "hell": 0.43628531765474443,
    "fr": 0.43628531765474443,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.43448881267352607,
    "js": 0.440552016985138,
    "euc": 0.4453699167074963,
    "hell": 0.43628531765474443,
    "fr": 0.43628531765474443,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.43448881267352607,
    "js": 0.440552016985138,
    "euc": 0.4453699167074963,
    "hell": 0.43628531765474443,
    "fr": 0.43628531765474443,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.36363636363636365,
  "CA_layers": [
    2.292458900559348,
    3.503917325468582,
    2.292142407127321,
    2.095963823566493,
    3.4529367793035752,
    2.4329673001667156,
    2.7099977940530544,
    3.819087804615442,
    7.359976236208962,
    5.6615059882745,
    7.552095598384031,
    11.028831022604741
  ],
  "ppl_base": 130.59785385288117,
  "ppl_js_10": 128.3421968375194,
  "ppl_js_20": 140.57375108726401,
  "ppl_js_30": 148.377682967643,
  "ppl_dA_10": 220.5970454264217,
  "ppl_dA_20": 720.6538512072405,
  "ppl_dA_30": 863.1149824702425,
  "ppl_dA_total_10": 212.61744806180872,
  "ppl_dA_total_20": 500.0318689136599,
  "ppl_dA_total_30": 1074.5104282038126,
  "ppl_jsd_10": 220.5970454264217,
  "ppl_jsd_20": 757.5664839424832,
  "ppl_jsd_30": 1158.340880605089,
  "ppl_helld_10": 220.5970454264217,
  "ppl_helld_20": 757.5664839424832,
  "ppl_helld_30": 1158.340880605089,
  "ppl_randA_10": 217.55104482302568,
  "ppl_randA_20": 297.57091952241905,
  "ppl_randA_30": 351.6977230103806,
  "ppl_randB_10": 140.41661445129952,
  "ppl_randB_20": 317.09180635890783,
  "ppl_randB_30": 839.3737487305717,
  "ppl_js_L1_10": 134.71126616230976,
  "ppl_js_L1_20": 156.60222233154315,
  "ppl_js_L1_30": 216.76987096900766,
  "ppl_dA_L1_10": 227.67253386724806,
  "ppl_dA_L1_20": 415.5698076657441,
  "ppl_dA_L1_30": 1016.0437992602577,
  "ppl_jsd_L1_10": 234.56206026768442,
  "ppl_jsd_L1_20": 634.8602186485773,
  "ppl_jsd_L1_30": 905.2251586435381
}

==> experiments/results/EleutherAI_pythia-1b_s0.json <==
{
  "model": "EleutherAI/pythia-1b",
  "seed": 0,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0068423917923850575,
  "sink_mass_mean": 0.5906104568933828,
  "H_layers": [
    3.453575173739729,
    3.1742545686919112,
    3.4477427778572873,
    3.3534830543705283,
    0.9960930117245378,
    1.026424991125348,
    1.0866364215982371,
    0.7817784862956781,
    1.3080153454309222,
    1.5610262509050041,
    0.8757188232465722,
    1.2235221358551376,
    1.0872861007164265,
    0.8789704180311882,
    0.8471442989919378,
    1.094089007651669
  ],
  "Hc_layers": [
    3.4394923988429977,
    3.1578663201167667,
    3.4322901057100843,
    3.3795630590232784,
    3.0314830297711253,
    3.2019489682953934,
    3.3521126144233793,
    3.1791818509156675,
    3.345965972988085,
    3.215162459187124,
    3.305875401113225,
    3.1002576104525863,
    3.1015232678117424,
    3.14110247732579,
    3.0978914019705237,
    3.2828545625182404
  ],
  "sink_layers": [
    0.010782655285692763,
    0.011055263919734406,
    0.02442712225448126,
    0.07246146606493935,
    0.7778924613163389,
    0.7786690383121885,
    0.7865278227575894,
    0.8267070134480794,
    0.7396506972696589,
    0.6623274139974309,
    0.833740455254741,
    0.7423295360872115,
    0.7635684144907984,
    0.8173878954744888,
    0.8235721648424521,
    0.7786678895182993
  ],
  "reversal_eps1e-05": {
    "cos": 0.41177313677313676,
    "js": 0.4053235053235053,
    "euc": 0.41552006552006554,
    "hell": 0.40470925470925473,
    "fr": 0.40470925470925473,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.41177313677313676,
    "js": 0.4053235053235053,
    "euc": 0.41552006552006554,
    "hell": 0.40470925470925473,
    "fr": 0.40470925470925473,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.41177313677313676,
    "js": 0.4053235053235053,
    "euc": 0.41552006552006554,
    "hell": 0.40470925470925473,
    "fr": 0.40470925470925473,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.26666666666666666,
  "CA_layers": [
    2.303982406765865,
    1.3664462126496408,
    1.1491767367123822,
    5.6921754117573204,
    1.5806022761901275,
    1.0505601430848326,
    1.4585545073737827,
    1.4452865163788553,
    1.0839436017684074,
    0.9512338190549245,
    0.9960390191130496,
    0.9643018460265118,
    1.0628433247028828,
    1.1734954767099315,
    1.3945773567834006,
    1.3060466895694514
  ],
  "ppl_base": 21.70469820027833,
  "ppl_js_10": 40.0953305080486,
  "ppl_js_20": 44.79577390026737,
  "ppl_js_30": 54.71628762291046,
  "ppl_dA_10": 79.82839494497279,
  "ppl_dA_20": 65.42795554822803,
  "ppl_dA_30": 62.364429947410365,
  "ppl_dA_total_10": 29.31129223327522,
  "ppl_dA_total_20": 61.854064386076516,
  "ppl_dA_total_30": 145.79347593658176,
  "ppl_jsd_10": 81.5110709695459,
  "ppl_jsd_20": 65.42795554822803,
  "ppl_jsd_30": 81.62164545270679,
  "ppl_helld_10": 81.5110709695459,
  "ppl_helld_20": 65.42795554822803,
  "ppl_helld_30": 81.62164545270679,
  "ppl_randA_10": 43.30474502477043,
  "ppl_randA_20": 78.79475872147306,
  "ppl_randA_30": 124.4928058601419,
  "ppl_randB_10": 30.07381844229467,
  "ppl_randB_20": 63.67382508739148,
  "ppl_randB_30": 86.9136110722841,
  "ppl_js_L1_10": 26.308820456804522,
  "ppl_js_L1_20": 38.3987984124511,
  "ppl_js_L1_30": 69.07691773145199,
  "ppl_dA_L1_10": 40.149835065767,
  "ppl_dA_L1_20": 56.6837847950253,
  "ppl_dA_L1_30": 112.31501145142708,
  "ppl_jsd_L1_10": 28.195338780681357,
  "ppl_jsd_L1_20": 41.45402817280587,
  "ppl_jsd_L1_30": 67.21922326365542
}

==> experiments/results/EleutherAI_pythia-1b_s1.json <==
{
  "model": "EleutherAI/pythia-1b",
  "seed": 1,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0068423917923850575,
  "sink_mass_mean": 0.590609073644067,
  "H_layers": [
    3.4535751868938576,
    3.174251402931652,
    3.4477306365966798,
    3.35348105778848,
    0.9960867141855174,
    1.026435608699404,
    1.0866761317198304,
    0.7817954666313084,
    1.3080173569164057,
    1.5610230270473437,
    0.8757238662105867,
    1.2235217231443558,
    1.0873091615479569,
    0.8789734862316614,
    0.8471472087947801,
    1.094094236965837
  ],
  "Hc_layers": [
    3.4394923856888693,
    3.157862893466292,
    3.432276070254973,
    3.3795630590232784,
    3.0314908433234553,
    3.201955216506432,
    3.3521157867607028,
    3.1791839753074207,
    3.345959575696923,
    3.2151702003917473,
    3.3058708278612157,
    3.100251250431455,
    3.101515377526996,
    3.1410967070480873,
    3.097892250411812,
    3.2828538938500413
  ],
  "sink_layers": [
    0.010782655268564992,
    0.01105534197955296,
    0.024426619554388112,
    0.07246353646482366,
    0.7778936495726136,
    0.7786665927404645,
    0.7865187902560179,
    0.8267030524111342,
    0.7396498795213371,
    0.662328289295065,
    0.8337400014373078,
    0.7423295569145817,
    0.7635618461959663,
    0.8173868267015479,
    0.8235718957309065,
    0.7786666442608011
  ],
  "reversal_eps1e-05": {
    "cos": 0.40829032522323255,
    "js": 0.4021463094945523,
    "euc": 0.4114032931924306,
    "hell": 0.4015523879741132,
    "fr": 0.4015523879741132,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.40829032522323255,
    "js": 0.4021463094945523,
    "euc": 0.4114032931924306,
    "hell": 0.4015523879741132,
    "fr": 0.4015523879741132,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.40829032522323255,
    "js": 0.4021463094945523,
    "euc": 0.4114032931924306,
    "hell": 0.4015523879741132,
    "fr": 0.4015523879741132,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.26666666666666666,
  "CA_layers": [
    2.303982444133407,
    1.3664660395548962,
    1.1491744750790576,
    5.690557662703572,
    1.5805896825549548,
    1.0505425686399041,
    1.4585663987972384,
    1.4453308321133607,
    1.0838809192724268,
    0.9512511303373344,
    0.9960540440956993,
    0.9643737149474048,
    1.0628604923928482,
    1.1735184694209253,
    1.3945321088271145,
    1.3060194883377036
  ],
  "ppl_base": 21.849090131438246,
  "ppl_js_10": 40.44276562341431,
  "ppl_js_20": 45.14242416593787,
  "ppl_js_30": 55.1441273921179,
  "ppl_dA_10": 75.55682087734002,
  "ppl_dA_20": 62.698937921544726,
  "ppl_dA_30": 61.12065604362942,
  "ppl_dA_total_10": 28.221189266830123,
  "ppl_dA_total_20": 56.18502635880559,
  "ppl_dA_total_30": 132.05632284297454,
  "ppl_jsd_10": 77.46458327894076,
  "ppl_jsd_20": 62.698937921544726,
  "ppl_jsd_30": 77.42748141875963,
  "ppl_helld_10": 77.46458327894076,
  "ppl_helld_20": 62.698937921544726,
  "ppl_helld_30": 77.42748141875963,
  "ppl_randA_10": 33.4719810011158,
  "ppl_randA_20": 126.98485351416939,
  "ppl_randA_30": 396.3021832519223,
  "ppl_randB_10": 37.745773012054634,
  "ppl_randB_20": 77.88687541907824,
  "ppl_randB_30": 144.83887877211782,
  "ppl_js_L1_10": 26.357133710277694,
  "ppl_js_L1_20": 37.27364450861657,
  "ppl_js_L1_30": 69.06571511531797,
  "ppl_dA_L1_10": 27.78256631022394,
  "ppl_dA_L1_20": 48.941442441171304,
  "ppl_dA_L1_30": 102.93764046303586,
  "ppl_jsd_L1_10": 27.688334266193614,
  "ppl_jsd_L1_20": 43.43841882655121,
  "ppl_jsd_L1_30": 71.52089000259824
}

==> experiments/results/EleutherAI_pythia-1b_s2.json <==
{
  "model": "EleutherAI/pythia-1b",
  "seed": 2,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0068423917923850575,
  "sink_mass_mean": 0.5906088643226186,
  "H_layers": [
    3.453575193470922,
    3.1742508679970927,
    3.4477356461272843,
    3.3534926679992574,
    0.9960841957179979,
    1.0264617284138997,
    1.086641174623336,
    0.7817803366430874,
    1.3080459726267848,
    1.5610006025467795,
    0.875743695511215,
    1.2235386881335029,
    1.087276261428307,
    0.8789677850131331,
    0.8471476680931004,
    1.0941101414033736
  ],
  "Hc_layers": [
    3.439492387881224,
    3.1578626610766882,
    3.432281803262645,
    3.3795725914100747,
    3.031489977343329,
    3.2019519082431134,
    3.352111535784842,
    3.1791789789309446,
    3.345955127409135,
    3.215162325453484,
    3.30586604852786,
    3.1002431080259125,
    3.1015141805013022,
    3.1411056387013403,
    3.0978894683136335,
    3.282847415441754
  ],
  "sink_layers": [
    0.010782655294256649,
    0.01105543239705864,
    0.024426610973374598,
    0.07246072534777062,
    0.7778954253799614,
    0.7786597361509827,
    0.7865270351541453,
    0.8267068786182623,
    0.7396418187810087,
    0.6623333974816333,
    0.8337349716274217,
    0.7423245292970504,
    0.7635714092473874,
    0.8173887176075201,
    0.8235705830584997,
    0.7786619027455648
  ],
  "reversal_eps1e-05": {
    "cos": 0.4087921538115031,
    "js": 0.4020762095866009,
    "euc": 0.4122115522430844,
    "hell": 0.40176907799094985,
    "fr": 0.40176907799094985,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4087921538115031,
    "js": 0.4020762095866009,
    "euc": 0.4122115522430844,
    "hell": 0.40176907799094985,
    "fr": 0.40176907799094985,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4087921538115031,
    "js": 0.4020762095866009,
    "euc": 0.4122115522430844,
    "hell": 0.40176907799094985,
    "fr": 0.40176907799094985,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.26666666666666666,
  "CA_layers": [
    2.303982332355504,
    1.3664562044531308,
    1.1492098804526938,
    5.690567253039106,
    1.580573962944929,
    1.0505182254252279,
    1.458590127630579,
    1.445327107825241,
    1.0838952761144303,
    0.9512094577963043,
    0.9960261427612878,
    0.9643077245200286,
    1.0628501293552723,
    1.1734791368567312,
    1.3945859349437137,
    1.3060165166334943
  ],
  "ppl_base": 21.953251576473914,
  "ppl_js_10": 40.217155635281394,
  "ppl_js_20": 44.8744392623346,
  "ppl_js_30": 54.98350303005743,
  "ppl_dA_10": 71.60619682567547,
  "ppl_dA_20": 60.87218878809153,
  "ppl_dA_30": 60.06029187333253,
  "ppl_dA_total_10": 28.054813361906238,
  "ppl_dA_total_20": 54.5501839801008,
  "ppl_dA_total_30": 124.15537933544005,
  "ppl_jsd_10": 72.85899589992073,
  "ppl_jsd_20": 60.87218878809153,
  "ppl_jsd_30": 75.19547177690697,
  "ppl_helld_10": 72.85899589992073,
  "ppl_helld_20": 60.87218878809153,
  "ppl_helld_30": 75.19547177690697,
  "ppl_randA_10": 34.13391267398678,
  "ppl_randA_20": 49.50206236486168,
  "ppl_randA_30": 128.42416229059273,
  "ppl_randB_10": 29.18811337260376,
  "ppl_randB_20": 64.64280742823863,
  "ppl_randB_30": 98.47000571226478,
  "ppl_js_L1_10": 26.442608197550033,
  "ppl_js_L1_20": 37.217112453123626,
  "ppl_js_L1_30": 63.65851521001353,
  "ppl_dA_L1_10": 28.005514830524348,
  "ppl_dA_L1_20": 36.632781518366016,
  "ppl_dA_L1_30": 63.82658797432197,
  "ppl_jsd_L1_10": 27.50309686861014,
  "ppl_jsd_L1_20": 38.570700397414626,
  "ppl_jsd_L1_30": 58.501491697924244
}

==> experiments/results/EleutherAI_pythia-410m_s0.json <==
{
  "model": "EleutherAI/pythia-410m",
  "seed": 0,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.00429201089559387,
  "sink_mass_mean": 0.5196218807332199,
  "H_layers": [
    3.3149280021930565,
    2.442979524327421,
    2.8300745448846927,
    2.6151067810497066,
    2.907599429426522,
    2.7182283982463264,
    0.9850731696205578,
    0.7267766064610974,
    0.9287690080445389,
    0.8740650352390333,
    0.6636826800203871,
    0.6385695128605283,
    1.040768712142418,
    0.8222544313847333,
    0.982270302741144,
    0.6721192453104093,
    0.9013496990861564,
    1.087723833765913,
    1.5321769422897882,
    1.7760808823016843,
    2.4048097406893545,
    2.507368315603937,
    2.4248101099365384,
    2.5836908413373494
  ],
  "Hc_layers": [
    3.3007712090152435,
    2.4262184932314117,
    2.8038888120103156,
    2.583325688592319,
    2.8878492837664727,
    2.7729358146930565,
    3.1812981046479325,
    2.8974094434716235,
    2.956779530404628,
    3.1051972575571347,
    3.009138260764637,
    3.0309256740000055,
    3.1819457065099956,
    3.15211506547599,
    3.2023606207507966,
    3.061762802058732,
    3.1000822242649124,
    2.9420304024803547,
    3.057243843979837,
    3.24911939810131,
    3.4036754687468314,
    3.3423032916455613,
    3.17816251065988,
    3.2334736645086233
  ],
  "sink_layers": [
    0.011807777184522014,
    0.01021768900341001,
    0.025875194524896557,
    0.03567364688577323,
    0.042888006088377416,
    0.11819798247567538,
    0.7940165168937595,
    0.8424925776733749,
    0.7969878711919675,
    0.8206020541574763,
    0.8629868912970883,
    0.8724514785854296,
    0.783737362390277,
    0.8321514041944482,
    0.7830579805886236,
    0.861249636155172,
    0.8123865407088707,
    0.7293913525026463,
    0.5838117317734247,
    0.5367481518793544,
    0.37607900811654427,
    0.3375852032710039,
    0.3317739286315481,
    0.2687551514236145
  ],
  "reversal_eps1e-05": {
    "cos": 0.4351691327661976,
    "js": 0.424323670523727,
    "euc": 0.4381123251219611,
    "hell": 0.4211587307986937,
    "fr": 0.4211587307986937,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4351691327661976,
    "js": 0.424323670523727,
    "euc": 0.4381123251219611,
    "hell": 0.4211587307986937,
    "fr": 0.4211587307986937,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4351691327661976,
    "js": 0.424323670523727,
    "euc": 0.4381123251219611,
    "hell": 0.4211587307986937,
    "fr": 0.4211587307986937,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4782608695652174,
  "CA_layers": [
    2.19471844004097,
    2.0031237173723024,
    1.3815094219661428,
    2.108870860390695,
    1.3654071154548366,
    2.6206458715537746,
    1.2996521496534479,
    1.9864012445074357,
    1.7409365976831959,
    1.6530397617310335,
    1.4893080646217771,
    1.3456869505938922,
    1.1029627429152091,
    1.2221213813093548,
    1.409082468741473,
    1.499385726610686,
    0.9557491720390778,
    1.426771478824199,
    1.4873948398027355,
    1.6928401103603647,
    3.6080480479968404,
    3.541026814805547,
    5.596806156561046,
    6.5023418411413285
  ],
  "ppl_base": 32.25484208627811,
  "ppl_js_10": 32.89265773592716,
  "ppl_js_20": 75.24388317364995,
  "ppl_js_30": 129.07269738606954,
  "ppl_dA_10": 91.7971104735627,
  "ppl_dA_20": 200.5200534881735,
  "ppl_dA_30": 130.58756957399623,
  "ppl_dA_total_10": 39.101593636685834,
  "ppl_dA_total_20": 106.76573256098514,
  "ppl_dA_total_30": 138.59918283151524,
  "ppl_jsd_10": 51.88403898480456,
  "ppl_jsd_20": 150.45587084237587,
  "ppl_jsd_30": 134.16338732365864,
  "ppl_helld_10": 51.88403898480456,
  "ppl_helld_20": 150.45587084237587,
  "ppl_helld_30": 134.16338732365864,
  "ppl_randA_10": 36.71345742525316,
  "ppl_randA_20": 58.124196030022965,
  "ppl_randA_30": 120.02792688460674,
  "ppl_randB_10": 40.19476571760915,
  "ppl_randB_20": 52.75799274724752,
  "ppl_randB_30": 82.19125702996008,
  "ppl_js_L1_10": 34.831230461708536,
  "ppl_js_L1_20": 50.21544259097006,
  "ppl_js_L1_30": 74.87192139825027,
  "ppl_dA_L1_10": 65.98438638937722,
  "ppl_dA_L1_20": 93.92709184843962,
  "ppl_dA_L1_30": 129.41353893261467,
  "ppl_jsd_L1_10": 41.05515982761042,
  "ppl_jsd_L1_20": 64.7878419275449,
  "ppl_jsd_L1_30": 294.2836308126257
}

==> experiments/results/EleutherAI_pythia-410m_s1.json <==
{
  "model": "EleutherAI/pythia-410m",
  "seed": 1,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.004294162326388889,
  "sink_mass_mean": 0.5196199082835963,
  "H_layers": [
    3.3149279802695086,
    2.4429809964936355,
    2.830087389891175,
    2.615107845437938,
    2.907597535232018,
    2.71823067719909,
    0.9850584030151367,
    0.7268009613300191,
    0.9287651818374107,
    0.8740551455267545,
    0.6636627263036268,
    0.6385877466749871,
    1.040806291295194,
    0.822226977622372,
    0.9823119412258409,
    0.6720297573724135,
    0.9013253058510265,
    1.0877435952840437,
    1.5319343571286814,
    1.7763730582380026,
    2.4051078829437844,
    2.5077165508359527,
    2.4249674557362626,
    2.584195131775189
  ],
  "Hc_layers": [
    3.3007712594394025,
    2.4262199237428863,
    2.803903255243411,
    2.5833268856180127,
    2.8878475627679934,
    2.7729294371330875,
    3.1812962740317157,
    2.8974017789994164,
    2.9567756345902367,
    3.1051923401054293,
    3.0091538111368816,
    3.0309196187161853,
    3.1819532525950467,
    3.1521298616782003,
    3.202486407868249,
    3.0618264354410716,
    3.100075349040415,
    2.942142532169092,
    3.0572594404906877,
    3.2495848433247017,
    3.4039706907029346,
    3.3424136613336946,
    3.1783059539349137,
    3.2335819279826867
  ],
  "sink_layers": [
    0.01180777723590533,
    0.010217643460665626,
    0.025875911921605297,
    0.035673708203195154,
    0.04288797745074349,
    0.1181942319732973,
    0.7940205508265002,
    0.8424869405812231,
    0.7969898656867016,
    0.820603172258399,
    0.8629905733568916,
    0.8724456277386895,
    0.783728036113169,
    0.8321590193386735,
    0.7830528866440791,
    0.8612695822882478,
    0.8123930777626476,
    0.7294076840683914,
    0.5838786577039158,
    0.5367468943355881,
    0.3760500779674411,
    0.33752833595580806,
    0.33180132372439963,
    0.26866824221013036
  ],
  "reversal_eps1e-05": {
    "cos": 0.4369315775676057,
    "js": 0.42557825324164633,
    "euc": 0.4410453931315413,
    "hell": 0.4230373671580391,
    "fr": 0.4230373671580391,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4369315775676057,
    "js": 0.42557825324164633,
    "euc": 0.4410453931315413,
    "hell": 0.4230373671580391,
    "fr": 0.4230373671580391,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4369315775676057,
    "js": 0.42557825324164633,
    "euc": 0.4410453931315413,
    "hell": 0.4230373671580391,
    "fr": 0.4230373671580391,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4782608695652174,
  "CA_layers": [
    2.194718166141469,
    2.003141594176223,
    1.3815094813788993,
    2.1088913812920524,
    1.3654301931921935,
    2.6206155937015225,
    1.2996311032357482,
    1.986425541848132,
    1.7409782045531994,
    1.653044187299987,
    1.489365059012,
    1.345567618850306,
    1.10284858064198,
    1.2222424055091534,
    1.4094757934104674,
    1.498050687163387,
    0.9557614636798952,
    1.427230000729033,
    1.490437877821315,
    1.6970338172071031,
    3.6134147883074355,
    3.543828588134998,
    5.5924991292749855,
    6.510622408853797
  ],
  "ppl_base": 32.562975611207364,
  "ppl_js_10": 33.12602482503972,
  "ppl_js_20": 75.79292865615751,
  "ppl_js_30": 132.43732121828194,
  "ppl_dA_10": 94.00954986928234,
  "ppl_dA_20": 195.59658983028316,
  "ppl_dA_30": 129.30984641945588,
  "ppl_dA_total_10": 39.317683243999475,
  "ppl_dA_total_20": 102.03519631523375,
  "ppl_dA_total_30": 131.46684953520233,
  "ppl_jsd_10": 50.456656463847075,
  "ppl_jsd_20": 122.75390015361246,
  "ppl_jsd_30": 130.35797602991616,
  "ppl_helld_10": 50.456656463847075,
  "ppl_helld_20": 122.75390015361246,
  "ppl_helld_30": 130.35797602991616,
  "ppl_randA_10": 47.69607537430862,
  "ppl_randA_20": 72.71330845896355,
  "ppl_randA_30": 151.67468998449448,
  "ppl_randB_10": 43.51290559009122,
  "ppl_randB_20": 105.10619680820498,
  "ppl_randB_30": 175.6191308138749,
  "ppl_js_L1_10": 36.352755115267854,
  "ppl_js_L1_20": 50.25947930287877,
  "ppl_js_L1_30": 62.7743108388421,
  "ppl_dA_L1_10": 39.31926828590395,
  "ppl_dA_L1_20": 76.99576872763912,
  "ppl_dA_L1_30": 91.6286723793664,
  "ppl_jsd_L1_10": 40.1962542224726,
  "ppl_jsd_L1_20": 63.81635649226166,
  "ppl_jsd_L1_30": 81.55632262262272
}

==> experiments/results/EleutherAI_pythia-410m_s2.json <==
{
  "model": "EleutherAI/pythia-410m",
  "seed": 2,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0042922447467672415,
  "sink_mass_mean": 0.5196142803198877,
  "H_layers": [
    3.3149279890389276,
    2.4429784917283333,
    2.8300888543841483,
    2.615102925793878,
    2.9075973993060233,
    2.718232895862097,
    0.985076921835713,
    0.726774419587234,
    0.9287741140387524,
    0.8740839081249018,
    0.6636865056794266,
    0.638597748745447,
    1.0407870484494615,
    0.8222768509524992,
    0.9824039656162337,
    0.6720258386900169,
    0.9013413522435331,
    1.0876963868454985,
    1.5320823083911188,
    1.77617509466411,
    2.4049063440231087,
    2.5078790013132144,
    2.425256968553927,
    2.5841951223740702
  ],
  "Hc_layers": [
    3.300771222169372,
    2.4262175395570953,
    2.8039047065822555,
    2.583321680967835,
    2.887847795157597,
    2.772929759409236,
    3.181289466770216,
    2.89740960351352,
    2.956782086690267,
    3.1051991649057675,
    3.009154611346365,
    3.030919721756858,
    3.1819335718264523,
    3.1521062061704437,
    3.2024273757675563,
    3.0618983092465273,
    3.100132608961785,
    2.9419059073507268,
    3.0571954299131727,
    3.249035669671123,
    3.4036774002879735,
    3.342627429857548,
    3.1786140235623916,
    3.2338394783195845
  ],
  "sink_layers": [
    0.011807776884786014,
    0.010217648230749984,
    0.02587619423866272,
    0.03567350571868064,
    0.04288840417204232,
    0.1181926029166956,
    0.7940147575290724,
    0.8424936870048786,
    0.7969877670551169,
    0.8205974282889531,
    0.8629867389284331,
    0.8724435521268297,
    0.783731555390632,
    0.8321429871964728,
    0.7830244899405745,
    0.8612799904851269,
    0.8123975973019655,
    0.7293916917515549,
    0.5838504744823911,
    0.5367270712430163,
    0.3760353764543743,
    0.3375173112123175,
    0.33175541601509995,
    0.26870870310887873
  ],
  "reversal_eps1e-05": {
    "cos": 0.4323125617402173,
    "js": 0.42154708384573514,
    "euc": 0.43592121444267484,
    "hell": 0.4193294760397557,
    "fr": 0.4193294760397557,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4323125617402173,
    "js": 0.42154708384573514,
    "euc": 0.43592121444267484,
    "hell": 0.4193294760397557,
    "fr": 0.4193294760397557,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4323125617402173,
    "js": 0.42154708384573514,
    "euc": 0.43592121444267484,
    "hell": 0.4193294760397557,
    "fr": 0.4193294760397557,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4782608695652174,
  "CA_layers": [
    2.194718507340971,
    2.003118216429085,
    1.3815383982875264,
    2.108961051962197,
    1.3654959688261292,
    2.6206938436840246,
    1.2996332204533187,
    1.9864338456829622,
    1.740956101921794,
    1.6530094098311658,
    1.4893030549880701,
    1.3456142271221225,
    1.1030114771343482,
    1.222131012835086,
    1.410386915502885,
    1.4989139831497302,
    0.9562164357841362,
    1.429362193288783,
    1.491176978351925,
    1.6921601176233794,
    3.606782418027375,
    3.5445880111983983,
    5.5998061653934235,
    6.505789059909569
  ],
  "ppl_base": 32.378757903593396,
  "ppl_js_10": 32.95442083742584,
  "ppl_js_20": 74.57318038537518,
  "ppl_js_30": 135.05623461558116,
  "ppl_dA_10": 89.293818438444,
  "ppl_dA_20": 188.25093157214164,
  "ppl_dA_30": 124.82167033430672,
  "ppl_dA_total_10": 38.34483751272477,
  "ppl_dA_total_20": 95.93761504830493,
  "ppl_dA_total_30": 124.76176971083974,
  "ppl_jsd_10": 50.19729751379006,
  "ppl_jsd_20": 134.01329070388167,
  "ppl_jsd_30": 125.44166357198648,
  "ppl_helld_10": 50.19729751379006,
  "ppl_helld_20": 134.01329070388167,
  "ppl_helld_30": 125.44166357198648,
  "ppl_randA_10": 42.15567395078807,
  "ppl_randA_20": 74.8119653888062,
  "ppl_randA_30": 97.18797758993793,
  "ppl_randB_10": 35.58100086632762,
  "ppl_randB_20": 54.2328581734685,
  "ppl_randB_30": 81.6151414219429,
  "ppl_js_L1_10": 34.999988782081665,
  "ppl_js_L1_20": 51.664643348454234,
  "ppl_js_L1_30": 72.29615399857289,
  "ppl_dA_L1_10": 43.680174720640565,
  "ppl_dA_L1_20": 60.34443994779095,
  "ppl_dA_L1_30": 83.16946743695105,
  "ppl_jsd_L1_10": 46.16238073810207,
  "ppl_jsd_L1_20": 66.60987033394356,
  "ppl_jsd_L1_30": 116.81998600841399
}

==> experiments/results/EleutherAI_pythia-70m_s0.json <==
{
  "model": "EleutherAI/pythia-70m",
  "seed": 0,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.028910365780651343,
  "sink_mass_mean": 0.08262448257653225,
  "H_layers": [
    2.8367507233016793,
    2.93608512439947,
    2.8364266954660358,
    2.8076753893195963,
    3.3487180001213677,
    3.194370345967746
  ],
  "Hc_layers": [
    2.8262119950919318,
    2.922691538142062,
    2.876046143767483,
    3.0890832309043765,
    3.3944535169163372,
    3.3990432495442273
  ],
  "sink_layers": [
    0.013525480991122366,
    0.012846120541123138,
    0.07385921590887087,
    0.20344064671194564,
    0.06492130134826445,
    0.12715412995786704
  ],
  "reversal_eps1e-05": {
    "cos": 0.3336243425675532,
    "js": 0.30677341737112196,
    "euc": 0.30962672742371655,
    "hell": 0.3030044928986649,
    "fr": 0.3030044928986649,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.3336243425675532,
    "js": 0.30677341737112196,
    "euc": 0.30962672742371655,
    "hell": 0.3030044928986649,
    "fr": 0.3030044928986649,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.3336243425675532,
    "js": 0.30677341737112196,
    "euc": 0.30962672742371655,
    "hell": 0.3030044928986649,
    "fr": 0.3030044928986649,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.0,
  "CA_layers": [
    2.2999885341487953,
    1.8016414589992413,
    2.219649513816189,
    4.097786184770364,
    3.690990838732875,
    10.035407876963557
  ],
  "ppl_base": 729.116648477647,
  "ppl_js_10": 668.7669738571805,
  "ppl_js_20": 668.7669738571805,
  "ppl_js_30": 769.4693677631374,
  "ppl_dA_10": 1012.8833990810087,
  "ppl_dA_20": 1362.4936394304586,
  "ppl_dA_30": 1673.1687075663292,
  "ppl_dA_total_10": 1020.359419840269,
  "ppl_dA_total_20": 1473.030799736553,
  "ppl_dA_total_30": 2495.1165509625516,
  "ppl_jsd_10": 1012.8833990810087,
  "ppl_jsd_20": 1263.2771544485936,
  "ppl_jsd_30": 1673.1687075663292,
  "ppl_helld_10": 1012.8833990810087,
  "ppl_helld_20": 1263.2771544485936,
  "ppl_helld_30": 1673.1687075663292,
  "ppl_randA_10": 1122.16896528094,
  "ppl_randA_20": 1714.8668548104702,
  "ppl_randA_30": 1909.484059022086,
  "ppl_randB_10": 1043.6180818063294,
  "ppl_randB_20": 1266.410043665218,
  "ppl_randB_30": 2050.9078399874243,
  "ppl_js_L1_10": 672.142320596217,
  "ppl_js_L1_20": 1004.3391664061803,
  "ppl_js_L1_30": 1589.6090745696872,
  "ppl_dA_L1_10": 1006.9110769721281,
  "ppl_dA_L1_20": 1344.4300865349157,
  "ppl_dA_L1_30": 1476.802935290488,
  "ppl_jsd_L1_10": 1006.9110769721281,
  "ppl_jsd_L1_20": 2073.6580399161767,
  "ppl_jsd_L1_30": 2249.7865485928974
}

==> experiments/results/EleutherAI_pythia-70m_s1.json <==
{
  "model": "EleutherAI/pythia-70m",
  "seed": 1,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.028910365780651343,
  "sink_mass_mean": 0.08262448158236661,
  "H_layers": [
    2.836750670685165,
    2.9360850717829563,
    2.836426765621703,
    2.8076753628049675,
    3.3487180452730194,
    3.194370274854881
  ],
  "Hc_layers": [
    2.8262119337059985,
    2.9226915556809,
    2.87604621392315,
    3.089083186713329,
    3.3944534807950157,
    3.399043269862189
  ],
  "sink_layers": [
    0.01352548092261128,
    0.012846120780911938,
    0.07385921590887087,
    0.20344064339761705,
    0.06492130106606663,
    0.12715412741812188
  ],
  "reversal_eps1e-05": {
    "cos": 0.33301384451544197,
    "js": 0.30415335463258786,
    "euc": 0.30862619808306707,
    "hell": 0.30087326943556975,
    "fr": 0.30087326943556975,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.33301384451544197,
    "js": 0.30415335463258786,
    "euc": 0.30862619808306707,
    "hell": 0.30087326943556975,
    "fr": 0.30087326943556975,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.33301384451544197,
    "js": 0.30415335463258786,
    "euc": 0.30862619808306707,
    "hell": 0.30087326943556975,
    "fr": 0.30087326943556975,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.0,
  "CA_layers": [
    2.2999884619159943,
    1.8016410773344247,
    2.2196487144960124,
    4.097787936147849,
    3.690987914197858,
    10.03540754436414
  ],
  "ppl_base": 734.5546741973551,
  "ppl_js_10": 677.6977804495946,
  "ppl_js_20": 677.4271762323618,
  "ppl_js_30": 798.1569525889176,
  "ppl_dA_10": 1022.3999646834629,
  "ppl_dA_20": 1369.041694726924,
  "ppl_dA_30": 1711.1699114778055,
  "ppl_dA_total_10": 1031.7573218965606,
  "ppl_dA_total_20": 1500.1189673274725,
  "ppl_dA_total_30": 2525.813973962716,
  "ppl_jsd_10": 1022.3999646834629,
  "ppl_jsd_20": 1270.4651171522137,
  "ppl_jsd_30": 1711.1699114778055,
  "ppl_helld_10": 1022.3999646834629,
  "ppl_helld_20": 1270.4651171522137,
  "ppl_helld_30": 1711.1699114778055,
  "ppl_randA_10": 1184.6536970203035,
  "ppl_randA_20": 1876.0500470420332,
  "ppl_randA_30": 2554.234451323162,
  "ppl_randB_10": 912.5616661873183,
  "ppl_randB_20": 1136.6099216412936,
  "ppl_randB_30": 1576.5752223114525,
  "ppl_js_L1_10": 684.7754100142006,
  "ppl_js_L1_20": 1020.6847144993717,
  "ppl_js_L1_30": 1602.7476750204103,
  "ppl_dA_L1_10": 1072.8787319687053,
  "ppl_dA_L1_20": 1368.0576121933098,
  "ppl_dA_L1_30": 1992.4220407753617,
  "ppl_jsd_L1_10": 1019.7062735489731,
  "ppl_jsd_L1_20": 2066.5413611318218,
  "ppl_jsd_L1_30": 2264.393542982033
}

==> experiments/results/EleutherAI_pythia-70m_s2.json <==
{
  "model": "EleutherAI/pythia-70m",
  "seed": 2,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.028910365780651343,
  "sink_mass_mean": 0.08262448227395744,
  "H_layers": [
    2.836750635607489,
    2.9360850717829563,
    2.8364266866965773,
    2.8076754069960157,
    3.3487179278787247,
    3.1943702951728423
  ],
  "Hc_layers": [
    2.8262118460118084,
    2.9226915206032236,
    2.8760461613063995,
    3.0890831248458617,
    3.3944534807950157,
    3.399043269862189
  ],
  "sink_layers": [
    0.013525481059633452,
    0.012846120986445197,
    0.0738592167310076,
    0.20344064726433372,
    0.06492130050167097,
    0.1271541271006537
  ],
  "reversal_eps1e-05": {
    "cos": 0.33707530722456097,
    "js": 0.3080112259216737,
    "euc": 0.3129863502997831,
    "hell": 0.3046519539056852,
    "fr": 0.3046519539056852,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.33707530722456097,
    "js": 0.3080112259216737,
    "euc": 0.3129863502997831,
    "hell": 0.3046519539056852,
    "fr": 0.3046519539056852,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.33707530722456097,
    "js": 0.3080112259216737,
    "euc": 0.3129863502997831,
    "hell": 0.3046519539056852,
    "fr": 0.3046519539056852,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.0,
  "CA_layers": [
    2.2999891062220534,
    1.801641259119719,
    2.2196486221353564,
    4.097785172489376,
    3.690986494262244,
    10.035435252736995
  ],
  "ppl_base": 709.6258326655637,
  "ppl_js_10": 643.5445352005678,
  "ppl_js_20": 638.8814878732718,
  "ppl_js_30": 758.840989481116,
  "ppl_dA_10": 982.7405549821218,
  "ppl_dA_20": 1332.0209371071292,
  "ppl_dA_30": 1667.296742969909,
  "ppl_dA_total_10": 1008.0378853627809,
  "ppl_dA_total_20": 1481.5316915557826,
  "ppl_dA_total_30": 2428.808474971029,
  "ppl_jsd_10": 982.7405549821218,
  "ppl_jsd_20": 1227.053211845862,
  "ppl_jsd_30": 1667.296742969909,
  "ppl_helld_10": 982.7405549821218,
  "ppl_helld_20": 1227.053211845862,
  "ppl_helld_30": 1667.296742969909,
  "ppl_randA_10": 774.4659609929643,
  "ppl_randA_20": 1075.7118768061905,
  "ppl_randA_30": 1660.3787583586416,
  "ppl_randB_10": 773.7235483750804,
  "ppl_randB_20": 851.1963060897717,
  "ppl_randB_30": 974.6844924465967,
  "ppl_js_L1_10": 654.227906774143,
  "ppl_js_L1_20": 981.8776492566616,
  "ppl_js_L1_30": 1526.3624216131127,
  "ppl_dA_L1_10": 970.4082916562456,
  "ppl_dA_L1_20": 1308.4906531896645,
  "ppl_dA_L1_30": 1338.53171322215,
  "ppl_jsd_L1_10": 970.4082916562456,
  "ppl_jsd_L1_20": 2013.071635953656,
  "ppl_jsd_L1_30": 2226.174438561722
}

==> experiments/results/HuggingFaceTB_SmolLM2-135M_s0.json <==
{
  "model": "HuggingFaceTB/SmolLM2-135M",
  "seed": 0,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.5181783314113727,
  "H_layers": [
    3.8176177228961072,
    2.574448185078582,
    2.5850098798428363,
    1.6213166032757675,
    1.4310404316863121,
    1.5669511690195541,
    1.5961652039645011,
    1.4755490344309667,
    1.559576201857182,
    1.467725280404788,
    1.350342085988898,
    2.721790443108096,
    0.8896808289645011,
    0.4905508770859032,
    1.0039451251113625,
    1.4523091848273026,
    0.9807215158562911,
    0.8247498879237481,
    0.503947082876462,
    0.98436973527161,
    0.8921528741490771,
    1.3376940382572642,
    0.9653139134457237,
    0.8337171820032666,
    0.8278909694381624,
    0.41716562014574193,
    0.45364949722736203,
    0.7554610510039748,
    1.1850247692085847,
    1.1256484985351562
  ],
  "Hc_layers": [
    3.8018239089341193,
    2.5539660501758954,
    2.540872502912555,
    1.476119124206186,
    1.2837321641710069,
    1.4110557440149853,
    1.4477280144942435,
    1.3173953300609924,
    1.4094907562077394,
    1.2934448670504386,
    1.2736529255471034,
    2.7029886310421234,
    3.114196413274397,
    2.7938826283237392,
    3.0993697888112206,
    3.1154886667351973,
    2.9067966394257128,
    2.7905333401864034,
    2.3944145050941157,
    3.0258422137701024,
    2.8810002484237938,
    3.0338515182405885,
    2.947071354737756,
    2.7810078224940606,
    2.776610664233827,
    2.962410424661915,
    2.8633504731473867,
    2.764122885542306,
    3.020243619506122,
    3.060302484523483
  ],
  "sink_layers": [
    0.015409387510422378,
    0.013619062496207611,
    0.049512372714037085,
    0.15267633181566384,
    0.12048531180933902,
    0.13172952261584545,
    0.13147693656341375,
    0.12023022813406604,
    0.11686114751804642,
    0.13773858522114002,
    0.045799491280003594,
    0.03776359424256442,
    0.8195006306966146,
    0.8961443449321546,
    0.7849568006727431,
    0.6813206526549936,
    0.7753152091043037,
    0.8211033728527046,
    0.8876436396370158,
    0.8019530803836578,
    0.8052897992050438,
    0.6928385666518183,
    0.7903629325286686,
    0.8031203456231725,
    0.8026579132972405,
    0.9172981984991776,
    0.9085298451206141,
    0.8260621687682749,
    0.7216181758412143,
    0.7363322939510234
  ],
  "reversal_eps1e-05": {
    "cos": 0.46869565217391307,
    "js": 0.4645500505561173,
    "euc": 0.4764408493427705,
    "hell": 0.4627098078867543,
    "fr": 0.4627098078867543,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.46869565217391307,
    "js": 0.4645500505561173,
    "euc": 0.4764408493427705,
    "hell": 0.4627098078867543,
    "fr": 0.4627098078867543,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.46869565217391307,
    "js": 0.4645500505561173,
    "euc": 0.4764408493427705,
    "hell": 0.4627098078867543,
    "fr": 0.4627098078867543,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.2413793103448276,
  "CA_layers": [
    0.8869960077585969,
    1.1100142155996222,
    1.7692168895429654,
    2.081848155328446,
    2.05364435519531,
    1.7862675863687916,
    1.6836978474313329,
    2.28581700197877,
    2.2386380045224836,
    2.472983099248744,
    2.5586941597793103,
    2.209103046139311,
    1.927747356333329,
    2.0364563310604757,
    1.4710818739921112,
    1.8067542231139073,
    1.9874646543620555,
    2.709172901112216,
    4.614857240878064,
    1.1798332977855284,
    1.5473545669747875,
    1.4845884998978423,
    1.452315161100671,
    1.488410993172751,
    0.9699207201921011,
    2.0995631999537054,
    1.4884777484641019,
    1.6580409303190142,
    1.4277184696764404,
    1.4515369375318175
  ],
  "ppl_base": 24.726444025842312,
  "ppl_js_10": 44.91116546905403,
  "ppl_js_20": 93.0037396682442,
  "ppl_js_30": 186.8553249375159,
  "ppl_dA_10": 1246.400942469763,
  "ppl_dA_20": 1171.0181453110226,
  "ppl_dA_30": 1921.584782510022,
  "ppl_dA_total_10": 353.07818981702457,
  "ppl_dA_total_20": 1724.3593870988923,
  "ppl_dA_total_30": 2280.5210974157676,
  "ppl_jsd_10": 845.98585371965,
  "ppl_jsd_20": 1286.79042833179,
  "ppl_jsd_30": 2573.102196864413,
  "ppl_helld_10": 845.98585371965,
  "ppl_helld_20": 1286.79042833179,
  "ppl_helld_30": 2573.102196864413,
  "ppl_randA_10": 31.662830213873857,
  "ppl_randA_20": 55.24347754867092,
  "ppl_randA_30": 339.30149269479654,
  "ppl_randB_10": 39.461741632171666,
  "ppl_randB_20": 74.7190660391452,
  "ppl_randB_30": 268.6855713716495,
  "ppl_js_L1_10": 38.35123428244029,
  "ppl_js_L1_20": 83.33874683495033,
  "ppl_js_L1_30": 253.29682662202325,
  "ppl_dA_L1_10": 52.77192752289978,
  "ppl_dA_L1_20": 281.7579028497423,
  "ppl_dA_L1_30": 747.7270173334937,
  "ppl_jsd_L1_10": 74.11492895393253,
  "ppl_jsd_L1_20": 818.6691339558223,
  "ppl_jsd_L1_30": 6829.7727535750955
}

==> experiments/results/Qwen_Qwen2.5-1.5B_s0.json <==
{
  "model": "Qwen/Qwen2.5-1.5B",
  "seed": 0,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.005053604347522591,
  "sink_mass_mean": 0.6761632925164124,
  "H_layers": [
    2.502640051397864,
    3.3008053365462033,
    0.9693003602288849,
    1.1170202213224996,
    0.7839631065037883,
    0.9689467612444804,
    0.6272776969036653,
    1.3327739962297886,
    0.7950151547863709,
    0.9034035404099584,
    1.3199029460221041,
    1.4779208548626497,
    1.042182592949125,
    1.076721169716429,
    0.6808217488541701,
    1.6205502254735962,
    1.7685415082225244,
    1.4303211532083062,
    1.1226389043790361,
    0.7609031198714419,
    1.4935641095582357,
    1.4986062934403734,
    0.8137274459480985,
    0.7876436264699626,
    0.8242429910861776,
    1.0948120041273126,
    1.3773325789288247,
    3.300569638684021
  ],
  "Hc_layers": [
    2.4915299292536806,
    3.300046721501137,
    3.2674600862829757,
    3.1502386878040047,
    3.090582977056334,
    3.048510482994139,
    2.76089186082093,
    3.239007436051467,
    2.93643920236898,
    2.9737374740199325,
    3.164840530146075,
    2.8982342446875555,
    2.8793387287630625,
    2.882897860290484,
    2.677465583893451,
    3.1621287448536948,
    3.0270303347980034,
    3.241626416865866,
    3.134634054545909,
    2.854248450847916,
    3.1126992144987953,
    3.08491389770074,
    2.9459653283656704,
    2.941905137572461,
    3.0464996495141827,
    2.9158113936456114,
    3.2843565110543476,
    3.2839870276651064
  ],
  "sink_layers": [
    0.013346694328442156,
    0.03655148285368951,
    0.8058820743465898,
    0.7654541757145755,
    0.8324738348640274,
    0.7974752129268036,
    0.859828412829347,
    0.7260371400010273,
    0.8126774620484526,
    0.8078811960010217,
    0.7119928372185876,
    0.649262517076396,
    0.7632298323814972,
    0.7584753368624407,
    0.8360237028044678,
    0.621521527016817,
    0.565543724445053,
    0.7004059301510549,
    0.7656861544502654,
    0.8266867317031611,
    0.6601475740716063,
    0.6461405242345142,
    0.8221886417250643,
    0.8280606652797328,
    0.8295497772281867,
    0.7359271662914761,
    0.7350094455645791,
    0.01911241604066861
  ],
  "reversal_eps1e-05": {
    "cos": 0.44127438913661954,
    "js": 0.4264441798995178,
    "euc": 0.4441193680514921,
    "hell": 0.4241641613365348,
    "fr": 0.4241641613365348,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.44127438913661954,
    "js": 0.4264441798995178,
    "euc": 0.4441193680514921,
    "hell": 0.4241641613365348,
    "fr": 0.4241641613365348,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.44127438913661954,
    "js": 0.4264441798995178,
    "euc": 0.4441193680514921,
    "hell": 0.4241641613365348,
    "fr": 0.4241641613365348,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.37037037037037035,
  "CA_layers": [
    3.823310204591774,
    2.0761847355083467,
    1.4350816022366875,
    1.5471819028031497,
    1.9210099637871727,
    1.6806290778235649,
    2.186002912986576,
    1.9160381608507329,
    1.8090536998949585,
    2.3793905153042765,
    1.3350211614565968,
    1.7112327711030915,
    1.3056424434339313,
    2.3724088629204494,
    2.6912187770338005,
    2.1639751671829237,
    1.2145701174315733,
    1.302445696643183,
    1.8762964150741575,
    2.1880053094343888,
    0.874808267277789,
    1.015885626708964,
    1.1446195023268178,
    1.1749833098109368,
    1.4114955799724571,
    0.9342946108748901,
    0.8116821083329052,
    1.1920712158880205
  ],
  "ppl_base": 14.762466418158304,
  "ppl_js_10": 56.634414479304056,
  "ppl_js_20": 112.335686662658,
  "ppl_js_30": 163.2471868030378,
  "ppl_dA_10": 19.72818390614046,
  "ppl_dA_20": 29.55684656495873,
  "ppl_dA_30": 48.870899867401945,
  "ppl_dA_total_10": 22.524229179400376,
  "ppl_dA_total_20": 32.386590845364616,
  "ppl_dA_total_30": 47.03794130841193,
  "ppl_jsd_10": 19.47924010234967,
  "ppl_jsd_20": 27.995334704561333,
  "ppl_jsd_30": 46.266124934452286,
  "ppl_helld_10": 19.47924010234967,
  "ppl_helld_20": 27.995334704561333,
  "ppl_helld_30": 46.266124934452286,
  "ppl_randA_10": 17.94324223903123,
  "ppl_randA_20": 25.51726669598567,
  "ppl_randA_30": 54.04411904313958,
  "ppl_randB_10": 21.147214972099164,
  "ppl_randB_20": 38.875055123669824,
  "ppl_randB_30": 1674.5608122811323,
  "ppl_js_L1_10": 17.647924489081102,
  "ppl_js_L1_20": 35.222652769950926,
  "ppl_js_L1_30": 68.47846145897482,
  "ppl_dA_L1_10": 20.595359140003946,
  "ppl_dA_L1_20": 28.504454789536126,
  "ppl_dA_L1_30": 187.071483065875,
  "ppl_jsd_L1_10": 18.35970359788502,
  "ppl_jsd_L1_20": 27.78894738596102,
  "ppl_jsd_L1_30": 62.3577334199849
}

==> experiments/results/Qwen_Qwen2.5-1.5B_s1.json <==
{
  "model": "Qwen/Qwen2.5-1.5B",
  "seed": 1,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.005053951384658341,
  "sink_mass_mean": 0.6761566779304271,
  "H_layers": [
    2.502640066225448,
    3.300805588690372,
    0.9693420860220036,
    1.1170236035789594,
    0.7839355543308759,
    0.968954955929971,
    0.6272968266479666,
    1.3327372075821715,
    0.7950190291306443,
    0.9033919370335387,
    1.3199115311243725,
    1.4779466467710276,
    1.0422467982082733,
    1.0767587920665402,
    0.680839349466092,
    1.6206031989565048,
    1.7685660258539195,
    1.4303978890837212,
    1.1226539211910331,
    0.7609355041297853,
    1.4935703196251062,
    1.4986616160400217,
    0.8137485657334751,
    0.7876692191031103,
    0.8242270429674919,
    1.094827961057488,
    1.3773596586703238,
    3.3005289865370413
  ],
  "Hc_layers": [
    2.4915299322191973,
    3.3000463337955868,
    3.2674724305023433,
    3.150250812413935,
    3.0905908992634483,
    3.048507966974905,
    2.7609022882023684,
    3.238994980671767,
    2.936425670631913,
    2.9737366823414666,
    3.1648328682168123,
    2.898249145594572,
    2.8793398132541115,
    2.882915992980827,
    2.6774604461171054,
    3.1621491344314068,
    3.0270370125516393,
    3.2416380426099134,
    3.134639639674812,
    2.8542610417889973,
    3.112669119872179,
    3.0848941680973274,
    2.94597265139148,
    2.9419115170910586,
    3.0465311322893416,
    2.915804669801106,
    3.2843395631704757,
    3.2839773756947683
  ],
  "sink_layers": [
    0.013346694282105954,
    0.036551535892079885,
    0.8058727768692635,
    0.7654539608497863,
    0.8324802374280592,
    0.7974724447634005,
    0.8598256405991024,
    0.7260448744556288,
    0.8126758780137139,
    0.8078833995512723,
    0.7119903876244301,
    0.6492579134118921,
    0.7632106335008916,
    0.7584654964617829,
    0.8360172514383388,
    0.6215064812955463,
    0.5655421756562733,
    0.7003882963265946,
    0.7656830528058647,
    0.8266785207503047,
    0.6601430476770895,
    0.6461239308436543,
    0.8221848277056056,
    0.8280542437371076,
    0.8295588001937161,
    0.7359241188716278,
    0.7350030165660779,
    0.019047344480750402
  ],
  "reversal_eps1e-05": {
    "cos": 0.4384905812756163,
    "js": 0.42411516485291445,
    "euc": 0.4416604413575885,
    "hell": 0.42171253205192916,
    "fr": 0.42171253205192916,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4384905812756163,
    "js": 0.42411516485291445,
    "euc": 0.4416604413575885,
    "hell": 0.42171253205192916,
    "fr": 0.42171253205192916,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4384905812756163,
    "js": 0.42411516485291445,
    "euc": 0.4416604413575885,
    "hell": 0.42171253205192916,
    "fr": 0.42171253205192916,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.37037037037037035,
  "CA_layers": [
    3.8233094060156163,
    2.0761969929713526,
    1.4351708891287405,
    1.5472294552220713,
    1.9211059087208613,
    1.6807980477954556,
    2.185978021404632,
    1.9160531054071355,
    1.8089414735400788,
    2.379387784087032,
    1.334974832544764,
    1.711145609919498,
    1.3054948778999051,
    2.3724771272984713,
    2.691159084922781,
    2.1639397114272376,
    1.2144683778471481,
    1.3024404622696506,
    1.8761130021767283,
    2.188099244132197,
    0.8746767571886469,
    1.0157603830271222,
    1.144651222648672,
    1.175019844367126,
    1.4114949615534353,
    0.9342889574150175,
    0.8115792227110008,
    1.191937189487421
  ],
  "ppl_base": 14.664230832432017,
  "ppl_js_10": 56.543855921920255,
  "ppl_js_20": 111.4899255265172,
  "ppl_js_30": 161.42942292331028,
  "ppl_dA_10": 19.47807276144768,
  "ppl_dA_20": 30.049695303914564,
  "ppl_dA_30": 49.49239372907538,
  "ppl_dA_total_10": 22.67455527931908,
  "ppl_dA_total_20": 32.52247620311995,
  "ppl_dA_total_30": 46.81046377806947,
  "ppl_jsd_10": 19.47807276144768,
  "ppl_jsd_20": 28.377702161458824,
  "ppl_jsd_30": 46.898455145945334,
  "ppl_helld_10": 19.47807276144768,
  "ppl_helld_20": 28.377702161458824,
  "ppl_helld_30": 46.898455145945334,
  "ppl_randA_10": 18.283497602725134,
  "ppl_randA_20": 23.873210010840108,
  "ppl_randA_30": 7387.791976464384,
  "ppl_randB_10": 18.37008974732897,
  "ppl_randB_20": 38.60639410191869,
  "ppl_randB_30": 64.7398244725866,
  "ppl_js_L1_10": 17.507119752573402,
  "ppl_js_L1_20": 34.89431300326815,
  "ppl_js_L1_30": 67.93992598516965,
  "ppl_dA_L1_10": 18.833619261308808,
  "ppl_dA_L1_20": 26.239833147646436,
  "ppl_dA_L1_30": 98.59059494435171,
  "ppl_jsd_L1_10": 18.287920429427142,
  "ppl_jsd_L1_20": 28.470279148794102,
  "ppl_jsd_L1_30": 71.15275545043764
}

==> experiments/results/Qwen_Qwen2.5-1.5B_s2.json <==
{
  "model": "Qwen/Qwen2.5-1.5B",
  "seed": 2,
  "W": 64,
  "dtype": "bfloat16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.005053356463854198,
  "sink_mass_mean": 0.6761603966332791,
  "H_layers": [
    2.502640048432347,
    3.3008038453710107,
    0.9693214603578613,
    1.1170459752736908,
    0.7839645461656561,
    0.968969045502121,
    0.6272924900393835,
    1.3327204372837091,
    0.7950447031006206,
    0.9033860895933628,
    1.3199166228098487,
    1.4779405221078272,
    1.0422053821729105,
    1.0767326761664613,
    0.6808247752620044,
    1.6205280975780476,
    1.768581192461243,
    1.4303481855033218,
    1.1226145046860425,
    0.7609104632314588,
    1.4935716467710276,
    1.4986143498532554,
    0.8137237017427511,
    0.7876286211806828,
    0.8242104339870732,
    1.0947885384522351,
    1.3773159740152474,
    3.300514367597698
  ],
  "Hc_layers": [
    2.49152992035713,
    3.3000452276147167,
    3.2674828253490498,
    3.1502397885624194,
    3.0906015787890557,
    3.0485008852483535,
    2.760878570383122,
    3.23900750112093,
    2.936435241265422,
    2.9737260299281356,
    3.1648479209525755,
    2.8982082602820163,
    2.879331299999375,
    2.882893148176875,
    2.6774671428493346,
    3.1621060672758023,
    3.027039170688827,
    3.241631977593721,
    3.1346241260303533,
    2.854219134343628,
    3.112673897055251,
    3.0849031422607593,
    2.9459591467666897,
    2.941905441229955,
    3.0464746845302297,
    2.915784113273268,
    3.2843262401979363,
    3.2839612276230454
  ],
  "sink_layers": [
    0.01334669445586671,
    0.03655165959184019,
    0.8058799236652778,
    0.765446346367007,
    0.8324733224420067,
    0.7974687425820812,
    0.859825111231909,
    0.7260505354989057,
    0.8126702867845482,
    0.8078856349584476,
    0.7119907827858563,
    0.6492557247733934,
    0.7632248437226709,
    0.7584732688735712,
    0.8360245629414312,
    0.6215193323615975,
    0.5655350647840249,
    0.700400649357452,
    0.7656916189295396,
    0.8266856682241259,
    0.6601428944927289,
    0.646136425536155,
    0.822188967750186,
    0.8280651754068837,
    0.8295590543713058,
    0.7359329730632378,
    0.7350130941991528,
    0.019052746580607856
  ],
  "reversal_eps1e-05": {
    "cos": 0.43861701698470973,
    "js": 0.4242949933432848,
    "euc": 0.4417234840843991,
    "hell": 0.4220962601363618,
    "fr": 0.4220962601363618,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.43861701698470973,
    "js": 0.4242949933432848,
    "euc": 0.4417234840843991,
    "hell": 0.4220962601363618,
    "fr": 0.4220962601363618,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.43861701698470973,
    "js": 0.4242949933432848,
    "euc": 0.4417234840843991,
    "hell": 0.4220962601363618,
    "fr": 0.4220962601363618,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.37037037037037035,
  "CA_layers": [
    3.823310006185814,
    2.076178457219846,
    1.4351120535137474,
    1.547130670356223,
    1.920919268775125,
    1.680552957630083,
    2.1858697726635494,
    1.9161017974617032,
    1.8089925455293647,
    2.3795954957614067,
    1.3349724968945444,
    1.711339703688018,
    1.3055826017338799,
    2.3725598465224476,
    2.6913010229886036,
    2.1641915803964005,
    1.2148294001649589,
    1.3024510700696819,
    1.8762271554076326,
    2.188191941352256,
    0.8747701183569531,
    1.0158506610654923,
    1.1445749745441647,
    1.174950569007778,
    1.4114750321559135,
    0.9342030257517414,
    0.8114592431743591,
    1.1918973761718015
  ],
  "ppl_base": 14.835597822955451,
  "ppl_js_10": 56.14427314823438,
  "ppl_js_20": 110.61326557725792,
  "ppl_js_30": 161.61594585863887,
  "ppl_dA_10": 19.67423314366914,
  "ppl_dA_20": 31.245158588208966,
  "ppl_dA_30": 48.578237454438614,
  "ppl_dA_total_10": 22.55022559635022,
  "ppl_dA_total_20": 32.1070892321074,
  "ppl_dA_total_30": 46.2419550301902,
  "ppl_jsd_10": 19.442020207716116,
  "ppl_jsd_20": 27.980092302933347,
  "ppl_jsd_30": 46.00233556763016,
  "ppl_helld_10": 19.442020207716116,
  "ppl_helld_20": 27.980092302933347,
  "ppl_helld_30": 46.00233556763016,
  "ppl_randA_10": 18.25128658333892,
  "ppl_randA_20": 39.302640888597246,
  "ppl_randA_30": 112.67389145691439,
  "ppl_randB_10": 20.48737926689757,
  "ppl_randB_20": 28.75062369683948,
  "ppl_randB_30": 72.80403889951899,
  "ppl_js_L1_10": 17.66646921839186,
  "ppl_js_L1_20": 32.71989160922407,
  "ppl_js_L1_30": 64.89103724961016,
  "ppl_dA_L1_10": 18.23996332302766,
  "ppl_dA_L1_20": 26.029580820411866,
  "ppl_dA_L1_30": 122.3556661373487,
  "ppl_jsd_L1_10": 18.390558271816644,
  "ppl_jsd_L1_20": 28.943922916855225,
  "ppl_jsd_L1_30": 70.34105443514233
}

==> experiments/results/checkpoints_EleutherAI_pythia-1.4b.json <==
{
 "model": "EleutherAI/pythia-1.4b",
 "steps": [
  512,
  1000,
  2000,
  4000,
  8000,
  16000,
  32000,
  64000,
  128000,
  143000
 ],
 "H": [
  3.402923409704984,
  3.2126440647597616,
  2.382406997660589,
  2.0314129862598302,
  1.948656871199268,
  1.6836920436481833,
  1.5304885004094204,
  1.3905309904787908,
  1.3919902511768556,
  1.3928355482091876
 ],
 "Hc": [
  3.38647045887801,
  3.2072879883558336,
  2.438777323918785,
  2.5777883075426926,
  2.836403772913071,
  2.950485091496156,
  2.9813465030987945,
  2.9710580563184803,
  2.9684180359909713,
  2.9675982055346144
 ],
 "Hb": [
  0.059120520893948036,
  0.13636115777520885,
  0.17353722391391413,
  0.2760378793729268,
  0.3321369839881243,
  0.33741606727561124,
  0.32599510010684263,
  0.3098241320526254,
  0.3000724442795326,
  0.2988369398026929
 ],
 "wHc": [
  3.343802888811036,
  3.0762829069845528,
  2.2088697737466747,
  1.7553751068869035,
  1.6165198872111437,
  1.346275976372572,
  1.2044934003025778,
  1.0807068584261654,
  1.091917806897323,
  1.0939986084064948
 ],
 "CA": [
  9.14154056491394,
  10.475917703773943,
  16.259205193025707,
  14.606226020874827,
  13.072305084567242,
  12.777362786458673,
  12.71508861052117,
  12.943939013403238,
  13.720783103571222,
  13.76934662526755
 ],
 "sink": [
  0.011893991320427547,
  0.04131129803227481,
  0.10391704314709797,
  0.36033877813767906,
  0.4440506959898619,
  0.5476514658709122,
  0.5938873379818927,
  0.6297082030370548,
  0.617697112072856,
  0.6170333592650781
 ]
}

==> experiments/results/checkpoints_EleutherAI_pythia-160m.json <==
{
 "model": "EleutherAI/pythia-160m",
 "steps": [
  512,
  1000,
  2000,
  4000,
  8000,
  16000,
  32000,
  64000,
  128000,
  143000
 ],
 "H": [
  3.47845357325342,
  3.3544820414649115,
  3.033712662756443,
  2.7462844154053436,
  2.4250255273556296,
  2.119668364211267,
  1.92696522343277,
  1.9628033339979294,
  2.312114988865917,
  2.3301068305448283
 ],
 "Hc": [
  3.4640576822890177,
  3.338996817668279,
  3.042512002918455,
  2.859971164254046,
  2.9068519997168116,
  2.835839971651959,
  2.732326924907553,
  2.7508368982268547,
  2.878766326495063,
  2.8975805143939097
 ],
 "Hb": [
  0.051843954457177155,
  0.07161185973220396,
  0.12114339984125566,
  0.23297174546580646,
  0.34280088379486795,
  0.3373806856849675,
  0.3126040023639973,
  0.2716391117348238,
  0.2043663144538157,
  0.20006781811577978
 ],
 "wHc": [
  3.4266096187962427,
  3.2828701817327075,
  2.9125692629151874,
  2.513312669939537,
  2.0822246435607616,
  1.7822876785262993,
  1.6143612210687728,
  1.6911642222631056,
  2.1077486744121012,
  2.1300390124290485
 ],
 "CA": [
  8.798898367489757,
  10.065904987067764,
  12.357475217820873,
  13.319992120196146,
  13.332033756479804,
  14.085404128424743,
  15.177212453186577,
  15.78905254927237,
  15.955942581454295,
  15.768301205044338
 ],
 "sink": [
  0.010259131420752965,
  0.016359638083182897,
  0.043342088384734884,
  0.12295227999889902,
  0.2766680688249216,
  0.35760881113759163,
  0.39063404034401467,
  0.3735180621901123,
  0.2668392091357848,
  0.2630726046712514
 ]
}

==> experiments/results/checkpoints_EleutherAI_pythia-1b.json <==
{
 "model": "EleutherAI/pythia-1b",
 "steps": [
  512,
  1000,
  2000,
  4000,
  8000,
  16000,
  32000,
  64000,
  128000,
  143000
 ],
 "H": [
  3.313020178669096,
  3.205992062802882,
  3.044135203435631,
  2.604335373171122,
  2.2377806276037435,
  2.025730484077507,
  1.8950338553534278,
  1.7915866998739327,
  1.7427531399026719,
  1.7307105415944215
 ],
 "Hc": [
  3.297671354899563,
  3.1889595575429013,
  3.081006653245593,
  3.1338286494223113,
  2.940273803412386,
  2.8676320731458094,
  3.165772538511054,
  3.1585759593758787,
  3.224918718212583,
  3.2236948498760936
 ],
 "Hb": [
  0.051483776004574544,
  0.09525870734794539,
  0.1987155436843695,
  0.3826271428165162,
  0.31712311943238447,
  0.3028358629867165,
  0.35996245347590183,
  0.34731421252185735,
  0.347480550150558,
  0.3452474698452772
 ],
 "wHc": [
  3.2615364026645213,
  3.110733355454937,
  2.8454196597512613,
  2.2217082303546056,
  1.920657508171359,
  1.7228946210907907,
  1.535071401877526,
  1.4442724873520754,
  1.3952725897521139,
  1.3854630717491443
 ],
 "CA": [
  9.539180730800789,
  10.422200792969253,
  11.47678912462049,
  11.18219580519756,
  11.354309907287854,
  11.422389620139331,
  11.14195002722454,
  11.221896924295782,
  11.069017516005124,
  11.088739834579581
 ],
 "sink": [
  0.01026225087969103,
  0.024569918433105308,
  0.07708433040993815,
  0.28523347130081544,
  0.31975278178783995,
  0.35969317755277386,
  0.5100361501185999,
  0.5367717579216054,
  0.5640296506288299,
  0.5669610817822086
 ]
}

==> experiments/results/checkpoints_EleutherAI_pythia-410m.json <==
{
 "model": "EleutherAI/pythia-410m",
 "steps": [
  512,
  1000,
  2000,
  4000,
  8000,
  16000,
  32000,
  64000,
  128000,
  143000
 ],
 "H": [
  3.6279182682434716,
  3.319182633732756,
  2.762763595995481,
  2.41696591489017,
  2.113211389631033,
  1.8498500722150009,
  1.6526560662314296,
  1.5202742636706992,
  1.728086929975444,
  1.7476034951171675
 ],
 "Hc": [
  3.612177886068821,
  3.3134331020216146,
  3.161749880393327,
  3.1839262725164494,
  3.0782862001409135,
  3.13269055634737,
  3.069483877470096,
  2.97948746061178,
  3.063141601180839,
  3.0648865854265
 ],
 "Hb": [
  0.059453484291831504,
  0.13285175835092877,
  0.32950106005635815,
  0.36325696638474847,
  0.3555604863601427,
  0.33381303834418463,
  0.3139766656483214,
  0.2909600765726146,
  0.24489801617696028,
  0.2431797462110432
 ],
 "wHc": [
  3.56846478395164,
  3.1863308753818274,
  2.433262535939123,
  2.0537089485054216,
  1.7576509032708902,
  1.5160370338708162,
  1.3386794005831082,
  1.2293141870980846,
  1.4831889137984837,
  1.5044237489061243
 ],
 "CA": [
  7.333558459817767,
  9.798346489954993,
  11.068318898636129,
  11.289490406420748,
  11.66959487782892,
  12.00680761259378,
  12.614588172270603,
  13.550549579083366,
  13.472097818608152,
  13.457130292123589
 ],
 "sink": [
  0.011603555970699139,
  0.041112182258075336,
  0.23715340427730675,
  0.35767477638970985,
  0.43033804086856736,
  0.5103215622754457,
  0.5548533699766267,
  0.5712996444567482,
  0.5106751806692617,
  0.5045088485819836
 ]
}

==> experiments/results/checkpoints_EleutherAI_pythia-70m.json <==
{
 "model": "EleutherAI/pythia-70m",
 "steps": [
  512,
  1000,
  2000,
  4000,
  8000,
  16000,
  32000,
  64000,
  128000,
  143000
 ],
 "H": [
  3.323722427090009,
  3.171074613928795,
  3.1135624473293624,
  2.9425864815711975,
  2.845785910989807,
  2.6651211686290015,
  2.5444462692599394,
  2.713397672207803,
  2.9876769377719343,
  2.9810286883971067
 ],
 "Hc": [
  3.312169839938482,
  3.158353519936403,
  3.1015894934535027,
  2.945905089378357,
  2.829499961694033,
  2.732466120666704,
  2.7633110704734154,
  2.872319928401167,
  3.0710107026748164,
  3.070225123817321
 ],
 "Hb": [
  0.03735810269912099,
  0.04366969068845128,
  0.07091861963272095,
  0.11712340513865138,
  0.12021012243524831,
  0.20036376293432312,
  0.22198693467587427,
  0.1657742863927396,
  0.12546039687426225,
  0.12349499570134759
 ],
 "wHc": [
  3.286364324390888,
  3.1274049232403436,
  3.0426438276966414,
  2.825463076432546,
  2.7255757885545586,
  2.4647574056946784,
  2.322459334584065,
  2.547623385815063,
  2.862216540897672,
  2.857533692695759
 ],
 "CA": [
  10.434897003753159,
  12.110660257145339,
  12.878026046423924,
  14.075364482539705,
  14.766311980260548,
  15.298517274562853,
  16.387240126788097,
  16.90660279219884,
  14.89952295841591,
  14.873173017846575
 ],
 "sink": [
  0.007162315079767723,
  0.009295168977890475,
  0.020361916608332347,
  0.04396533570737423,
  0.04113108870548175,
  0.10513174499692164,
  0.1652920505670471,
  0.12105792476810656,
  0.07483537279760621,
  0.07484291806790322
 ]
}

==> experiments/results/checkpoints_EleutherAI_pythia-70m_salvaged.json <==
{
 "model": "EleutherAI/pythia-70m",
 "steps": [
  512,
  1000,
  2000,
  4000
 ],
 "H": [
  3.323722427090009,
  3.171074613928795,
  3.1135624473293624,
  2.9425864815711975
 ],
 "Hc": [
  3.312169839938482,
  3.158353519936403,
  3.1015894934535027,
  2.945905089378357
 ],
 "Hb": [
  0.03735804051393643,
  0.04366944458646079,
  0.07091831776779145,
  0.11712304324222107
 ],
 "wHc": [
  3.286364324390888,
  3.1274049232403436,
  3.0426438276966414,
  2.825463076432546
 ],
 "CA": [
  10.434897003753159,
  12.110660257145339,
  12.878026046423924,
  14.075364482539705
 ],
 "sink": [
  0.007162315079767723,
  0.009295168977890475,
  0.020361916608332347,
  0.04396533570737423
 ]
}

==> experiments/results/clark_full_support.json <==
{
 "n_heads": 144,
 "sep_heads": 68,
 "cls_heads": 12,
 "per_K": {
  "4": {
   "js": {
    "cross_ARI": 0.049050690768873695,
    "sep_jaccard_with": 0.9166666666666666,
    "sep_jaccard_dropped": 0.4857142857142857
   },
   "cos": {
    "cross_ARI": 0.06088161011973335,
    "sep_jaccard_with": 0.7021276595744681,
    "sep_jaccard_dropped": 0.4857142857142857
   },
   "dAc": {
    "cross_ARI": 1.0,
    "sep_jaccard": 0.46808510638297873
   }
  },
  "5": {
   "js": {
    "cross_ARI": 0.04375453969863777,
    "sep_jaccard_with": 0.8676470588235294,
    "sep_jaccard_dropped": 0.4927536231884058
   },
   "cos": {
    "cross_ARI": 0.010442332056055154,
    "sep_jaccard_with": 0.88,
    "sep_jaccard_dropped": 0.4676258992805755
   },
   "dAc": {
    "cross_ARI": 1.0,
    "sep_jaccard": 0.4782608695652174
   }
  },
  "6": {
   "js": {
    "cross_ARI": 0.014968622918303176,
    "sep_jaccard_with": 0.8676470588235294,
    "sep_jaccard_dropped": 0.463768115942029
   },
   "cos": {
    "cross_ARI": 0.013026941443987732,
    "sep_jaccard_with": 0.88,
    "sep_jaccard_dropped": 0.4676258992805755
   },
   "dAc": {
    "cross_ARI": 1.0,
    "sep_jaccard": 0.5
   }
  },
  "8": {
   "js": {
    "cross_ARI": 0.028247522547727787,
    "sep_jaccard_with": 0.8676470588235294,
    "sep_jaccard_dropped": 0.47619047619047616
   },
   "cos": {
    "cross_ARI": 0.003210636535072912,
    "sep_jaccard_with": 0.88,
    "sep_jaccard_dropped": 0.47101449275362317
   },
   "dAc": {
    "cross_ARI": 1.0,
    "sep_jaccard": 0.496
   }
  }
 }
}

==> experiments/results/clustering_bert-base-uncased_s0.json <==
{
 "model": "bert-base-uncased",
 "seed": 0,
 "n_heads": 144,
 "ari_cos_average": [
  -0.0079,
  0.0141,
  0.0669
 ],
 "ari_cos_complete": [
  0.0309,
  0.0361,
  0.0509
 ],
 "ari_cos_single": [
  0.2661,
  0.1122,
  0.0428
 ],
 "ari_js_average": [
  0.1024,
  0.032,
  0.0624
 ],
 "ari_js_complete": [
  0.0633,
  0.0639,
  0.0699
 ],
 "ari_js_single": [
  0.3954,
  0.4525,
  0.4162
 ],
 "ari_euc_average": [
  0.0128,
  0.0382,
  0.0393
 ],
 "ari_euc_complete": [
  0.0007,
  0.045,
  0.0259
 ],
 "ari_euc_single": [
  0.1888,
  0.1125,
  0.1704
 ],
 "ari_dA_content_average": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_content_complete": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_content_single": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_total_average": [
  0.2042,
  0.2332,
  0.2783
 ],
 "ari_dA_total_complete": [
  0.0596,
  0.2041,
  0.3712
 ],
 "ari_dA_total_single": [
  0.7397,
  0.7542,
  0.7838
 ]
}

==> experiments/results/clustering_gpt2_s0.json <==
{
 "model": "gpt2",
 "seed": 0,
 "n_heads": 144,
 "ari_cos_average": [
  0.0489,
  -0.0378,
  -0.0526
 ],
 "ari_cos_complete": [
  -0.0403,
  -0.0325,
  -0.052
 ],
 "ari_cos_single": [
  0.0836,
  0.0825,
  0.0423
 ],
 "ari_js_average": [
  0.0593,
  0.0162,
  -0.0108
 ],
 "ari_js_complete": [
  0.0072,
  -0.0262,
  -0.061
 ],
 "ari_js_single": [
  -0.0405,
  0.3266,
  0.1599
 ],
 "ari_euc_average": [
  -0.0619,
  -0.0387,
  -0.0829
 ],
 "ari_euc_complete": [
  -0.1378,
  -0.1836,
  -0.0789
 ],
 "ari_euc_single": [
  -0.0914,
  -0.1124,
  0.0198
 ],
 "ari_dA_content_average": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_content_complete": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_content_single": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_total_average": [
  0.7664,
  0.9025,
  0.903
 ],
 "ari_dA_total_complete": [
  0.7664,
  0.6971,
  0.5311
 ],
 "ari_dA_total_single": [
  1.0,
  1.0,
  1.0
 ]
}

==> experiments/results/clustering_meta-llama_Llama-3.2-1B_s0.json <==
{
 "model": "meta-llama/Llama-3.2-1B",
 "seed": 0,
 "n_heads": 512,
 "ari_cos_average": [
  -0.0302,
  -0.0305,
  -0.0306
 ],
 "ari_cos_complete": [
  -0.0307,
  -0.0557,
  -0.0702
 ],
 "ari_cos_single": [
  -0.0067,
  -0.0107,
  -0.0147
 ],
 "ari_js_average": [
  -0.0752,
  -0.0772,
  -0.0925
 ],
 "ari_js_complete": [
  -0.0364,
  -0.0669,
  -0.0931
 ],
 "ari_js_single": [
  -0.0087,
  -0.0174,
  -0.0217
 ],
 "ari_euc_average": [
  -0.0557,
  -0.0985,
  -0.104
 ],
 "ari_euc_complete": [
  -0.0762,
  -0.0836,
  -0.1041
 ],
 "ari_euc_single": [
  -0.009,
  -0.0228,
  -0.0255
 ],
 "ari_dA_content_average": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_content_complete": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_content_single": [
  1.0,
  1.0,
  1.0
 ],
 "ari_dA_total_average": [
  0.9069,
  0.3085,
  0.4499
 ],
 "ari_dA_total_complete": [
  0.5752,
  0.4303,
  0.236
 ],
 "ari_dA_total_single": [
  1.0,
  0.9074,
  0.7957
 ]
}

==> experiments/results/distilbert_distilgpt2_s0.json <==
{
  "model": "distilbert/distilgpt2",
  "seed": 0,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.010107278760325073,
  "sink_mass_mean": 0.6006548809114852,
  "H_layers": [
    3.1828725045196835,
    1.597723176820482,
    0.7128585087187975,
    0.7073397140899341,
    1.2261505889282713,
    2.053930117929582
  ],
  "Hc_layers": [
    3.168472867493427,
    2.7703833515219074,
    2.7973971518440846,
    2.8815261298041643,
    3.183440727581509,
    3.4336882979273318
  ],
  "sink_layers": [
    0.02358711347296056,
    0.6030989641384732,
    0.8572668182492544,
    0.8458388827496962,
    0.7366375187508685,
    0.5374999881076584
  ],
  "reversal_eps1e-05": {
    "cos": 0.38156276704391506,
    "js": 0.36966172700556493,
    "euc": 0.40228016423852103,
    "hell": 0.364763750807645,
    "fr": 0.364763750807645,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.38156276704391506,
    "js": 0.36966172700556493,
    "euc": 0.40228016423852103,
    "hell": 0.364763750807645,
    "fr": 0.364763750807645,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.38156276704391506,
    "js": 0.36966172700556493,
    "euc": 0.40228016423852103,
    "hell": 0.364763750807645,
    "fr": 0.364763750807645,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4,
  "CA_layers": [
    6.734408886737788,
    21.75734488393705,
    8.108012548872056,
    3.4462776710192,
    2.0689624734607324,
    1.4845649688751745
  ],
  "ppl_base": 67.3270801895628,
  "ppl_js_10": 78.60452307323067,
  "ppl_js_20": 105.51717956439938,
  "ppl_js_30": 129.14655546102267,
  "ppl_dA_10": 1294.0368976635039,
  "ppl_dA_20": 798.1901864711881,
  "ppl_dA_30": 1401.5621718966236,
  "ppl_dA_total_10": 149.8648858823234,
  "ppl_dA_total_20": 264.4471241216209,
  "ppl_dA_total_30": 445.71798837652295,
  "ppl_jsd_10": 1321.2480306580942,
  "ppl_jsd_20": 1159.338443183746,
  "ppl_jsd_30": 1165.7782561062447,
  "ppl_helld_10": 1321.2480306580942,
  "ppl_helld_20": 1159.338443183746,
  "ppl_helld_30": 1165.7782561062447,
  "ppl_randA_10": 172.82047650163346,
  "ppl_randA_20": 244.56764708028467,
  "ppl_randA_30": 1523.626261734954,
  "ppl_randB_10": 159.01655547545326,
  "ppl_randB_20": 168.5977116774218,
  "ppl_randB_30": 756.690521566583,
  "ppl_js_L1_10": 79.96519822842077,
  "ppl_js_L1_20": 368.15291101585035,
  "ppl_js_L1_30": 465.0578244990379,
  "ppl_dA_L1_10": 224.57331011474915,
  "ppl_dA_L1_20": 206.6666257258929,
  "ppl_dA_L1_30": 628.9606363348627,
  "ppl_jsd_L1_10": 251.47598454026812,
  "ppl_jsd_L1_20": 187.80923167685307,
  "ppl_jsd_L1_30": 1032.364654893327
}

==> experiments/results/distilbert_distilgpt2_s1.json <==
{
  "model": "distilbert/distilgpt2",
  "seed": 1,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.010107278760325073,
  "sink_mass_mean": 0.6006548802648491,
  "H_layers": [
    3.1828725693192164,
    1.5977231855872724,
    0.7128585227175934,
    0.7073397205697356,
    1.2261505877847771,
    2.053930116023758
  ],
  "Hc_layers": [
    3.1684729033237566,
    2.7703833660061696,
    2.797397160770853,
    2.8815261450507563,
    3.1834407474020785,
    3.433688249900568
  ],
  "sink_layers": [
    0.0235871136754591,
    0.6030989641384732,
    0.857266807496556,
    0.8458388884671681,
    0.7366375197037804,
    0.5374999881076584
  ],
  "reversal_eps1e-05": {
    "cos": 0.3804003336113428,
    "js": 0.3676605504587156,
    "euc": 0.40371142618849043,
    "hell": 0.3628857381150959,
    "fr": 0.3628857381150959,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.3804003336113428,
    "js": 0.3676605504587156,
    "euc": 0.40371142618849043,
    "hell": 0.3628857381150959,
    "fr": 0.3628857381150959,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.3804003336113428,
    "js": 0.3676605504587156,
    "euc": 0.40371142618849043,
    "hell": 0.3628857381150959,
    "fr": 0.3628857381150959,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4,
  "CA_layers": [
    6.734409030867611,
    21.757344955353968,
    8.108012073091423,
    3.446277485984344,
    2.068962253962619,
    1.4845647794594612
  ],
  "ppl_base": 67.98682411232862,
  "ppl_js_10": 79.03641233605627,
  "ppl_js_20": 106.13022946992147,
  "ppl_js_30": 129.54693173285764,
  "ppl_dA_10": 1303.5354103015627,
  "ppl_dA_20": 826.4556373198841,
  "ppl_dA_30": 1115.0150531775819,
  "ppl_dA_total_10": 146.60860188393914,
  "ppl_dA_total_20": 260.1140306979514,
  "ppl_dA_total_30": 443.2187120429391,
  "ppl_jsd_10": 1354.3284884484983,
  "ppl_jsd_20": 1191.989666560252,
  "ppl_jsd_30": 1185.8120180741387,
  "ppl_helld_10": 1354.3284884484983,
  "ppl_helld_20": 1191.989666560252,
  "ppl_helld_30": 1185.8120180741387,
  "ppl_randA_10": 78.58070383431999,
  "ppl_randA_20": 110.25384685800269,
  "ppl_randA_30": 177.37462799773547,
  "ppl_randB_10": 143.46592965052116,
  "ppl_randB_20": 194.9167873195771,
  "ppl_randB_30": 990.0356521218433,
  "ppl_js_L1_10": 80.64781318847723,
  "ppl_js_L1_20": 360.0090100072286,
  "ppl_js_L1_30": 457.50725753231643,
  "ppl_dA_L1_10": 188.55242659263857,
  "ppl_dA_L1_20": 247.87134284126773,
  "ppl_dA_L1_30": 730.5953653947212,
  "ppl_jsd_L1_10": 246.05016172524412,
  "ppl_jsd_L1_20": 184.7528938820052,
  "ppl_jsd_L1_30": 1011.7701065360557
}

==> experiments/results/distilbert_distilgpt2_s2.json <==
{
  "model": "distilbert/distilgpt2",
  "seed": 2,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.010107278760325073,
  "sink_mass_mean": 0.6006548774243677,
  "H_layers": [
    3.182872529677149,
    1.5977231718653397,
    0.7128585291083481,
    0.7073397102782861,
    1.2261505746345915,
    2.0539301339385037
  ],
  "Hc_layers": [
    3.168472907135494,
    2.770383314930087,
    2.7973971688860972,
    2.8815261298041643,
    3.1834407672226477,
    3.4336882781067626
  ],
  "sink_layers": [
    0.023587113711194138,
    0.6030989555622652,
    0.8572668087138426,
    0.8458388814156195,
    0.7366375157015501,
    0.5374999894417352
  ],
  "reversal_eps1e-05": {
    "cos": 0.38082437275985664,
    "js": 0.36757105943152457,
    "euc": 0.4001417020921897,
    "hell": 0.3643410852713178,
    "fr": 0.3643410852713178,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.38082437275985664,
    "js": 0.36757105943152457,
    "euc": 0.4001417020921897,
    "hell": 0.3643410852713178,
    "fr": 0.3643410852713178,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.38082437275985664,
    "js": 0.36757105943152457,
    "euc": 0.4001417020921897,
    "hell": 0.3643410852713178,
    "fr": 0.3643410852713178,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4,
  "CA_layers": [
    6.734409128817439,
    21.75734533086488,
    8.108012307738868,
    3.446277575631562,
    2.068962396672561,
    1.4845644482914073
  ],
  "ppl_base": 66.81811212413395,
  "ppl_js_10": 78.02696773590114,
  "ppl_js_20": 104.19327061379211,
  "ppl_js_30": 126.53633097449091,
  "ppl_dA_10": 1298.5960630246097,
  "ppl_dA_20": 799.7180664160268,
  "ppl_dA_30": 1367.753437524525,
  "ppl_dA_total_10": 147.05079923305325,
  "ppl_dA_total_20": 257.8138570149596,
  "ppl_dA_total_30": 434.826915568233,
  "ppl_jsd_10": 1324.6216127301286,
  "ppl_jsd_20": 1133.0899216457196,
  "ppl_jsd_30": 1136.9698344396875,
  "ppl_helld_10": 1324.6216127301286,
  "ppl_helld_20": 1133.0899216457196,
  "ppl_helld_30": 1136.9698344396875,
  "ppl_randA_10": 72.79474905514887,
  "ppl_randA_20": 161.48531936516682,
  "ppl_randA_30": 197.64706870662548,
  "ppl_randB_10": 72.28851431903415,
  "ppl_randB_20": 104.60433790058055,
  "ppl_randB_30": 717.0062743972477,
  "ppl_js_L1_10": 79.36281113315063,
  "ppl_js_L1_20": 373.9012267289332,
  "ppl_js_L1_30": 473.37250273496585,
  "ppl_dA_L1_10": 271.21683024361425,
  "ppl_dA_L1_20": 247.23360575820234,
  "ppl_dA_L1_30": 666.1991417447849,
  "ppl_jsd_L1_10": 254.0449216526999,
  "ppl_jsd_L1_20": 186.00308434792214,
  "ppl_jsd_L1_30": 1029.5334587589275
}

==> experiments/results/facebook_opt-125m_s0.json <==
{
  "model": "facebook/opt-125m",
  "seed": 0,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.7678268200003336,
  "H_layers": [
    3.298785365958678,
    2.0989765097768367,
    0.9976279318379865,
    0.5477859182954307,
    0.4383218452652956,
    0.3886966395736779,
    0.46195393937594914,
    0.6533040811594573,
    0.7000726230165265,
    0.9831332375110375,
    0.7353250680230292,
    1.3775350717165502
  ],
  "Hc_layers": [
    3.3641601284628146,
    3.6689957039561993,
    3.3438444492463923,
    3.2986306396629352,
    3.1197815696492803,
    2.999916058538079,
    3.2127733691193616,
    3.1516957890864696,
    3.1784747434058835,
    3.0846577611879424,
    3.171348142888182,
    3.1716332333671224
  ],
  "sink_layers": [
    0.09941476588200127,
    0.5860130154510764,
    0.8007163699430223,
    0.906549275534925,
    0.9195236038425473,
    0.9246076114198468,
    0.9175321491389452,
    0.8731828343745554,
    0.8606955670970636,
    0.7834764920051194,
    0.8493265044755248,
    0.692883650839376
  ],
  "reversal_eps1e-05": {
    "cos": 0.4645513239620791,
    "js": 0.451393429225237,
    "euc": 0.47836302713305,
    "hell": 0.449758908139915,
    "fr": 0.449758908139915,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4645513239620791,
    "js": 0.451393429225237,
    "euc": 0.47836302713305,
    "hell": 0.449758908139915,
    "fr": 0.449758908139915,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4645513239620791,
    "js": 0.451393429225237,
    "euc": 0.47836302713305,
    "hell": 0.449758908139915,
    "fr": 0.449758908139915,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.45454545454545453,
  "CA_layers": [
    1.8687689257268134,
    1.7682967544646289,
    2.1491783482752336,
    2.799823212081247,
    2.612257206049574,
    2.5426989380123812,
    2.283542459822125,
    2.339259823066777,
    2.0813183835007414,
    1.4843714962352046,
    1.2855967113274438,
    0.931701979468491
  ],
  "ppl_base": 46.34164890638491,
  "ppl_js_10": 49.94179585491944,
  "ppl_js_20": 62.929754390869654,
  "ppl_js_30": 102.83268077382736,
  "ppl_dA_10": 53.61060756299,
  "ppl_dA_20": 59.028099956465034,
  "ppl_dA_30": 64.348819348025,
  "ppl_dA_total_10": 53.80879727485515,
  "ppl_dA_total_20": 60.39375524592168,
  "ppl_dA_total_30": 67.03842744887609,
  "ppl_jsd_10": 53.935066573817814,
  "ppl_jsd_20": 59.00703265791365,
  "ppl_jsd_30": 95.31091904170195,
  "ppl_helld_10": 53.935066573817814,
  "ppl_helld_20": 59.00703265791365,
  "ppl_helld_30": 95.31091904170195,
  "ppl_randA_10": 50.99531730675687,
  "ppl_randA_20": 58.18262368676865,
  "ppl_randA_30": 172.56708183001857,
  "ppl_randB_10": 55.029904170316016,
  "ppl_randB_20": 73.77617283782965,
  "ppl_randB_30": 88.18624417950022,
  "ppl_js_L1_10": 49.48502508633314,
  "ppl_js_L1_20": 56.75890848457269,
  "ppl_js_L1_30": 70.93533750957164,
  "ppl_dA_L1_10": 53.18483375580124,
  "ppl_dA_L1_20": 77.58280861615593,
  "ppl_dA_L1_30": 88.19033424629417,
  "ppl_jsd_L1_10": 53.69252828930088,
  "ppl_jsd_L1_20": 96.47439443425657,
  "ppl_jsd_L1_30": 322.42706061150864
}

==> experiments/results/facebook_opt-125m_s1.json <==
{
  "model": "facebook/opt-125m",
  "seed": 1,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.7678268182620615,
  "H_layers": [
    3.2987853961621405,
    2.098976512797183,
    0.9976279416541117,
    0.5477859122547383,
    0.4383218547038775,
    0.38869664146139427,
    0.46195393862086254,
    0.65330408493489,
    0.700072635852998,
    0.9831332314703451,
    0.7353250680230292,
    1.3775351185319165
  ],
  "Hc_layers": [
    3.3641601224221223,
    3.6689957220782765,
    3.3438444160225838,
    3.298630609459473,
    3.1197815907917037,
    2.9999160464566943,
    3.212773357037977,
    3.1516958041882006,
    3.178474710182075,
    3.0846577762896734,
    3.1713481519492204,
    3.171633299814739
  ],
  "sink_layers": [
    0.09941476616515872,
    0.5860130131858168,
    0.8007163744735416,
    0.9065492634535403,
    0.9195236015772876,
    0.9246076189707124,
    0.9175321423431663,
    0.8731828328643823,
    0.8606955618114577,
    0.7834764829440808,
    0.8493265090060441,
    0.6928836523495491
  ],
  "reversal_eps1e-05": {
    "cos": 0.46289601078497455,
    "js": 0.45145740139305923,
    "euc": 0.47568274199807997,
    "hell": 0.449455644749474,
    "fr": 0.449455644749474,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.46289601078497455,
    "js": 0.45145740139305923,
    "euc": 0.47568274199807997,
    "hell": 0.449455644749474,
    "fr": 0.449455644749474,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.46289601078497455,
    "js": 0.45145740139305923,
    "euc": 0.47568274199807997,
    "hell": 0.449455644749474,
    "fr": 0.449455644749474,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.45454545454545453,
  "CA_layers": [
    1.86876916660552,
    1.768296982734977,
    2.149178970999685,
    2.799822691751471,
    2.6122563658962754,
    2.542698803326158,
    2.2835426291425893,
    2.3392601494436165,
    2.0813185269963155,
    1.4843711312696533,
    1.285596920769571,
    0.9317016766547656
  ],
  "ppl_base": 47.27998108550108,
  "ppl_js_10": 50.94587927448303,
  "ppl_js_20": 64.25623903346116,
  "ppl_js_30": 104.9198678374799,
  "ppl_dA_10": 54.700390387506054,
  "ppl_dA_20": 60.047579467309895,
  "ppl_dA_30": 65.48137890789177,
  "ppl_dA_total_10": 54.794143296104075,
  "ppl_dA_total_20": 61.51753359999301,
  "ppl_dA_total_30": 68.28641859056616,
  "ppl_jsd_10": 54.99932283849373,
  "ppl_jsd_20": 60.22093253312976,
  "ppl_jsd_30": 97.0679953747545,
  "ppl_helld_10": 54.99932283849373,
  "ppl_helld_20": 60.22093253312976,
  "ppl_helld_30": 97.0679953747545,
  "ppl_randA_10": 53.02174767156056,
  "ppl_randA_20": 60.811194939258264,
  "ppl_randA_30": 213.49772955367746,
  "ppl_randB_10": 53.81718442191578,
  "ppl_randB_20": 72.05041721388042,
  "ppl_randB_30": 100.48464527704074,
  "ppl_js_L1_10": 50.417075185902476,
  "ppl_js_L1_20": 57.761314634759266,
  "ppl_js_L1_30": 72.52768684853352,
  "ppl_dA_L1_10": 51.77398625845247,
  "ppl_dA_L1_20": 58.745096007739235,
  "ppl_dA_L1_30": 69.18621908284446,
  "ppl_jsd_L1_10": 54.846954186888254,
  "ppl_jsd_L1_20": 98.8277849976245,
  "ppl_jsd_L1_30": 330.6603400133861
}

==> experiments/results/facebook_opt-125m_s2.json <==
{
  "model": "facebook/opt-125m",
  "seed": 2,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.7678268215341032,
  "H_layers": [
    3.2987853719993705,
    2.0989764946751053,
    0.9976279499600638,
    0.5477859137649114,
    0.4383218520610746,
    0.38869663730841825,
    0.4619539401310357,
    0.6533040690780724,
    0.7000726313224787,
    0.9831332329805182,
    0.7353250680230292,
    1.3775351019200124
  ],
  "Hc_layers": [
    3.364160158666277,
    3.6689957402003537,
    3.3438444099818914,
    3.2986306728867434,
    3.119781608913781,
    2.9999160524973867,
    3.212773357037977,
    3.1516957649236996,
    3.1784747041413826,
    3.084657830655905,
    3.171348133827143,
    3.171633209204353
  ],
  "sink_layers": [
    0.09941476616515872,
    0.5860130086552974,
    0.8007163676777626,
    0.9065492679840595,
    0.9195236045976338,
    0.9246076295419241,
    0.9175321476287721,
    0.8731828373949017,
    0.8606955678521502,
    0.7834764950254657,
    0.849326507495871,
    0.6928836583902415
  ],
  "reversal_eps1e-05": {
    "cos": 0.46386575208231257,
    "js": 0.4502898905765148,
    "euc": 0.4767066797321574,
    "hell": 0.4486158745712886,
    "fr": 0.4486158745712886,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.46386575208231257,
    "js": 0.4502898905765148,
    "euc": 0.4767066797321574,
    "hell": 0.4486158745712886,
    "fr": 0.4486158745712886,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.46386575208231257,
    "js": 0.4502898905765148,
    "euc": 0.4767066797321574,
    "hell": 0.4486158745712886,
    "fr": 0.4486158745712886,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.45454545454545453,
  "CA_layers": [
    1.8687689271154964,
    1.76829694709349,
    2.149178410018933,
    2.7998235914922986,
    2.612257448668301,
    2.5426988881545003,
    2.2835431015439513,
    2.3392604005594504,
    2.081318448937084,
    1.4843715229287584,
    1.2855966637281016,
    0.931701998743374
  ],
  "ppl_base": 46.40411940784518,
  "ppl_js_10": 49.81732923369539,
  "ppl_js_20": 62.594006693660326,
  "ppl_js_30": 101.82821728173697,
  "ppl_dA_10": 53.59374811977953,
  "ppl_dA_20": 58.66126693533121,
  "ppl_dA_30": 63.71580458414817,
  "ppl_dA_total_10": 53.67579900115138,
  "ppl_dA_total_20": 60.11170028381523,
  "ppl_dA_total_30": 66.45140054793636,
  "ppl_jsd_10": 53.906173378747354,
  "ppl_jsd_20": 58.661239197592835,
  "ppl_jsd_30": 94.34406623929813,
  "ppl_helld_10": 53.906173378747354,
  "ppl_helld_20": 58.661239197592835,
  "ppl_helld_30": 94.34406623929813,
  "ppl_randA_10": 96.99153997509892,
  "ppl_randA_20": 112.71609395353734,
  "ppl_randA_30": 125.72465085900926,
  "ppl_randB_10": 91.7149716260381,
  "ppl_randB_20": 150.5881499054655,
  "ppl_randB_30": 343.5955054959147,
  "ppl_js_L1_10": 49.49329837026743,
  "ppl_js_L1_20": 56.68743475286864,
  "ppl_js_L1_30": 70.93541297847159,
  "ppl_dA_L1_10": 50.492118757563915,
  "ppl_dA_L1_20": 69.28367154733807,
  "ppl_dA_L1_30": 79.43088851311875,
  "ppl_jsd_L1_10": 53.82489885549157,
  "ppl_jsd_L1_20": 96.0131757062181,
  "ppl_jsd_L1_30": 316.44765299981697
}

==> experiments/results/google_vit-base-patch16-224.json <==
{
 "model": "google/vit-base-patch16-224",
 "sink_mass_mean": 0.036061651271098706,
 "H_layers": [
  2.620675872828553,
  2.787122345616168,
  3.2810957274461154,
  3.852288299405635,
  3.8804106284720845,
  3.946884148818789,
  3.991256003855852,
  3.7445341068274276,
  3.715740539499144,
  3.7626055218846663,
  3.555341736717676,
  4.21223010790933
 ],
 "CA_layers": [
  3.5365058723473624,
  5.042506064883123,
  3.631758282913012,
  2.8352503081756013,
  3.9761067102765995,
  3.2188656080653266,
  3.257302172698522,
  3.588454108527914,
  3.6137376426064804,
  3.5749242111199795,
  5.026550745137667,
  1.9422037256028901
 ],
 "reversal_eps1e-06": {
  "cos": 0.22429715593331154,
  "js": 0.1745055573716901,
  "euc": 0.2311212814645309,
  "dA_content": 0.0
 },
 "collapse_disagree": 0.2727272727272727,
 "top1agree_js_10": 0.6494140625,
 "top1agree_js_20": 0.57666015625,
 "top1agree_js_30": 0.439453125,
 "top1agree_dA_10": 0.642578125,
 "top1agree_dA_20": 0.5615234375,
 "top1agree_dA_30": 0.486328125,
 "top1agree_dA_total_10": 0.65673828125,
 "top1agree_dA_total_20": 0.5859375,
 "top1agree_dA_total_30": 0.44287109375,
 "status": "complete"
}

==> experiments/results/google_vit-base-patch16-224_s0.json <==
{
  "model": "google/vit-base-patch16-224",
  "seed": 0,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "labeled": false,
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.03606554844510704,
  "H_layers": [
    2.6079947960558276,
    2.7823505659797267,
    3.2783788012974155,
    3.8478959885547206,
    3.8769748578015117,
    3.9426494023924956,
    3.986634185068095,
    3.739318537833122,
    3.7128371095092567,
    3.764158181127558,
    3.5519713516364444,
    4.216279386465521
  ],
  "Hc_layers": [
    3.340336923873566,
    2.8502563470107853,
    3.3185222096451246,
    3.855398426604553,
    3.9052313144638657,
    3.9406466540547997,
    3.982277820154697,
    3.735483953795457,
    3.7081607231230502,
    3.7594458229852408,
    3.549540498736748,
    4.211748197397403
  ],
  "sink_layers": [
    0.2745960347745221,
    0.046534671648303064,
    0.05211625269625191,
    0.02511599944831958,
    0.02118759714508218,
    0.004157942065783161,
    0.002035209045520087,
    0.0012499688164836864,
    0.0015587033467546938,
    0.0015471991728329417,
    0.0006167132347544842,
    0.002070289946676511
  ],
  "reversal_eps1e-05": {
    "cos": 0.22258090879372344,
    "js": 0.17195161817587448,
    "euc": 0.23034488394900293,
    "hell": 0.17951127819548873,
    "fr": 0.17951127819548873,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.22258090879372344,
    "js": 0.17195161817587448,
    "euc": 0.23034488394900293,
    "hell": 0.17951127819548873,
    "fr": 0.17951127819548873,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.22258090879372344,
    "js": 0.17195161817587448,
    "euc": 0.23034488394900293,
    "hell": 0.17951127819548873,
    "fr": 0.17951127819548873,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.36363636363636365,
  "CA_layers": [
    3.5415104043430037,
    5.01015560147226,
    3.609512710529998,
    2.8041983552224568,
    3.9676164217197942,
    3.197270328975535,
    3.2699748657142234,
    3.6183968395749466,
    3.626984019438931,
    3.635856714778473,
    5.084228349694022,
    2.006472431960828
  ],
  "top1agree_js_10": 0.6376953125,
  "top1agree_js_20": 0.57373046875,
  "top1agree_js_30": 0.41015625,
  "top1agree_dA_10": 0.68310546875,
  "top1agree_dA_20": 0.5478515625,
  "top1agree_dA_30": 0.474609375,
  "top1agree_dA_total_10": 0.6416015625,
  "top1agree_dA_total_20": 0.56591796875,
  "top1agree_dA_total_30": 0.42041015625,
  "top1agree_jsd_10": 0.6884765625,
  "top1agree_jsd_20": 0.53857421875,
  "top1agree_jsd_30": 0.478515625,
  "top1agree_helld_10": 0.6884765625,
  "top1agree_helld_20": 0.53857421875,
  "top1agree_helld_30": 0.478515625,
  "top1agree_randA_10": 0.66650390625,
  "top1agree_randA_20": 0.51708984375,
  "top1agree_randA_30": 0.31689453125,
  "top1agree_randB_10": 0.73583984375,
  "top1agree_randB_20": 0.5322265625,
  "top1agree_randB_30": 0.4150390625,
  "top1agree_js_L1_10": 0.66357421875,
  "top1agree_js_L1_20": 0.578125,
  "top1agree_js_L1_30": 0.48095703125,
  "top1agree_dA_L1_10": 0.681640625,
  "top1agree_dA_L1_20": 0.58349609375,
  "top1agree_dA_L1_30": 0.44384765625,
  "top1agree_jsd_L1_10": 0.71630859375,
  "top1agree_jsd_L1_20": 0.5751953125,
  "top1agree_jsd_L1_30": 0.39794921875
}

==> experiments/results/google_vit-base-patch16-224_s1.json <==
{
  "model": "google/vit-base-patch16-224",
  "seed": 1,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "labeled": false,
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.036053397332200476,
  "H_layers": [
    2.614030692783104,
    2.7852254696505527,
    3.279949727195572,
    3.8520013902796504,
    3.880326027394148,
    3.947203679738311,
    3.9886939279520774,
    3.7432032163978226,
    3.7169948648881994,
    3.7597170150421193,
    3.5533061148551517,
    4.212930934279905
  ],
  "Hc_layers": [
    3.344902167667189,
    2.853055118102511,
    3.3203466483179085,
    3.859631120452623,
    3.909763006994567,
    3.945155516493744,
    3.984322129974107,
    3.7393489779554647,
    3.7123060274850292,
    3.7550054379122715,
    3.550878005181069,
    4.2083813559182
  ],
  "sink_layers": [
    0.27382917250876904,
    0.046526552608170485,
    0.05219449468473896,
    0.025244044445694603,
    0.02153692721009456,
    0.00419539009581766,
    0.0020470281561770416,
    0.0012600002321848005,
    0.0015659917732180678,
    0.001545725484865571,
    0.0006159489947590227,
    0.0020794917919157727
  ],
  "reversal_eps1e-05": {
    "cos": 0.2243397266989399,
    "js": 0.17313152358191883,
    "euc": 0.2327144228608779,
    "hell": 0.18075045448046245,
    "fr": 0.18075045448046245,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.2243397266989399,
    "js": 0.17313152358191883,
    "euc": 0.2327144228608779,
    "hell": 0.18075045448046245,
    "fr": 0.18075045448046245,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.2243397266989399,
    "js": 0.17313152358191883,
    "euc": 0.2327144228608779,
    "hell": 0.18075045448046245,
    "fr": 0.18075045448046245,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.2727272727272727,
  "CA_layers": [
    3.582374577383112,
    5.056351532995394,
    3.6379015871321125,
    2.8229351091378017,
    3.9690305901913554,
    3.1791738885922616,
    3.2555449357208506,
    3.635725326621922,
    3.651369515314674,
    3.6192266110010904,
    5.106158890433835,
    1.994064859441826
  ],
  "top1agree_js_10": 0.65771484375,
  "top1agree_js_20": 0.58203125,
  "top1agree_js_30": 0.40576171875,
  "top1agree_dA_10": 0.69091796875,
  "top1agree_dA_20": 0.5791015625,
  "top1agree_dA_30": 0.4365234375,
  "top1agree_dA_total_10": 0.642578125,
  "top1agree_dA_total_20": 0.57861328125,
  "top1agree_dA_total_30": 0.43359375,
  "top1agree_jsd_10": 0.689453125,
  "top1agree_jsd_20": 0.5576171875,
  "top1agree_jsd_30": 0.45556640625,
  "top1agree_helld_10": 0.689453125,
  "top1agree_helld_20": 0.5576171875,
  "top1agree_helld_30": 0.45556640625,
  "top1agree_randA_10": 0.66650390625,
  "top1agree_randA_20": 0.52880859375,
  "top1agree_randA_30": 0.30810546875,
  "top1agree_randB_10": 0.734375,
  "top1agree_randB_20": 0.5322265625,
  "top1agree_randB_30": 0.40966796875,
  "top1agree_js_L1_10": 0.68212890625,
  "top1agree_js_L1_20": 0.56787109375,
  "top1agree_js_L1_30": 0.5029296875,
  "top1agree_dA_L1_10": 0.67333984375,
  "top1agree_dA_L1_20": 0.572265625,
  "top1agree_dA_L1_30": 0.47509765625,
  "top1agree_jsd_L1_10": 0.68603515625,
  "top1agree_jsd_L1_20": 0.5625,
  "top1agree_jsd_L1_30": 0.46875
}

==> experiments/results/google_vit-base-patch16-224_s2.json <==
{
  "model": "google/vit-base-patch16-224",
  "seed": 2,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "labeled": false,
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.0361372662538235,
  "H_layers": [
    2.611048541900067,
    2.7830760846081524,
    3.2798214862391024,
    3.8500873610856368,
    3.8794688177996277,
    3.9447702127059703,
    3.9899716578966067,
    3.741166051874306,
    3.715455295672473,
    3.760955468450504,
    3.5506495622612295,
    4.219134561503195
  ],
  "Hc_layers": [
    3.3441546838699057,
    2.8505882159909217,
    3.320481802202925,
    3.857792546099616,
    3.9085833489794015,
    3.94279060428316,
    3.985605275368731,
    3.7373229477006165,
    3.7107674264665786,
    3.756236810571248,
    3.5482141523796895,
    4.214597156608568
  ],
  "sink_layers": [
    0.27478283754661803,
    0.046484373547704086,
    0.052355021137473146,
    0.02524749846426162,
    0.021467348116303457,
    0.0041989894700433595,
    0.002045502835749168,
    0.0012547742802328265,
    0.0015639226675638693,
    0.0015512022683034491,
    0.0006179863621690349,
    0.0020777383494599015
  ],
  "reversal_eps1e-05": {
    "cos": 0.2244610485056345,
    "js": 0.17422015351951659,
    "euc": 0.23152457945451577,
    "hell": 0.1822431814470031,
    "fr": 0.1822431814470031,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.2244610485056345,
    "js": 0.17422015351951659,
    "euc": 0.23152457945451577,
    "hell": 0.1822431814470031,
    "fr": 0.1822431814470031,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.2244610485056345,
    "js": 0.17422015351951659,
    "euc": 0.23152457945451577,
    "hell": 0.1822431814470031,
    "fr": 0.1822431814470031,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.36363636363636365,
  "CA_layers": [
    3.548671758036711,
    5.063113899070978,
    3.6515104332378097,
    2.8333575352530094,
    3.9437890458825096,
    3.1582721337435156,
    3.2226047349016724,
    3.55656872118579,
    3.5511632192964124,
    3.537970502989037,
    4.969674294047958,
    1.9076560813431298
  ],
  "top1agree_js_10": 0.65966796875,
  "top1agree_js_20": 0.5791015625,
  "top1agree_js_30": 0.4052734375,
  "top1agree_dA_10": 0.6630859375,
  "top1agree_dA_20": 0.56982421875,
  "top1agree_dA_30": 0.48681640625,
  "top1agree_dA_total_10": 0.65576171875,
  "top1agree_dA_total_20": 0.57470703125,
  "top1agree_dA_total_30": 0.421875,
  "top1agree_jsd_10": 0.6630859375,
  "top1agree_jsd_20": 0.576171875,
  "top1agree_jsd_30": 0.5009765625,
  "top1agree_helld_10": 0.6630859375,
  "top1agree_helld_20": 0.576171875,
  "top1agree_helld_30": 0.5009765625,
  "top1agree_randA_10": 0.66259765625,
  "top1agree_randA_20": 0.51416015625,
  "top1agree_randA_30": 0.30908203125,
  "top1agree_randB_10": 0.7470703125,
  "top1agree_randB_20": 0.5400390625,
  "top1agree_randB_30": 0.41748046875,
  "top1agree_js_L1_10": 0.677734375,
  "top1agree_js_L1_20": 0.57080078125,
  "top1agree_js_L1_30": 0.47119140625,
  "top1agree_dA_L1_10": 0.6787109375,
  "top1agree_dA_L1_20": 0.5859375,
  "top1agree_dA_L1_30": 0.34130859375,
  "top1agree_jsd_L1_10": 0.6875,
  "top1agree_jsd_L1_20": 0.54833984375,
  "top1agree_jsd_L1_30": 0.353515625
}

==> experiments/results/gpt2.json <==
{
 "model": "gpt2",
 "sink_mass_mean": 0.6803852746264635,
 "H_layers": [
  3.112459143098119,
  3.2194048472159773,
  1.3027042526897672,
  0.3929528217140338,
  0.5797878655312444,
  0.6386454215914987,
  0.7229210070664172,
  0.6276030875891327,
  0.9247893357067276,
  0.9934004698630622,
  1.3137998645730633,
  1.9884943051113309
 ],
 "CA_layers": [
  9.416138523425055,
  5.38811603703268,
  31.06216501824397,
  13.57205662219336,
  8.169281834065988,
  4.132042780102553,
  4.122218032313439,
  3.5254065741735072,
  2.7530092865733877,
  2.0626827461126447,
  1.7689466999775902,
  1.6497656318273821
 ],
 "reversal_eps1e-06": {
  "cos": 0.35593739784243217,
  "js": 0.3448226544622426,
  "euc": 0.3770431513566525,
  "dA_content": 0.0
 },
 "collapse_disagree": 0.18181818181818182,
 "ppl_base": 29.798976082112052,
 "ppl_js_10": 34.57786715252123,
 "ppl_js_20": 52.10822110701171,
 "ppl_js_30": 60.84255332924861,
 "ppl_dA_10": 68.180190296957,
 "ppl_dA_20": 84.33090361560794,
 "ppl_dA_30": 100.6865513626271,
 "ppl_dA_total_10": 45.70904181985365,
 "ppl_dA_total_20": 80.69955503279121,
 "ppl_dA_total_30": 89.91597975001929,
 "status": "complete"
}

==> experiments/results/gpt2_s0.json <==
{
  "model": "gpt2",
  "seed": 0,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.005493131536437517,
  "sink_mass_mean": 0.6798137630386553,
  "H_layers": [
    3.113682280154555,
    3.2194048708481944,
    1.3027042606942278,
    0.3929528234292754,
    0.6189793616561745,
    0.6386454107283022,
    0.7229209962985117,
    0.627603086255056,
    0.9247893318950796,
    0.9934004521388993,
    1.3137998584744266,
    1.9884942925328926
  ],
  "Hc_layers": [
    3.128178912361308,
    3.497845132097447,
    2.553340060343083,
    2.1191047143211943,
    2.7160901305096044,
    2.6757855922293414,
    3.0179702734394516,
    2.896577894544716,
    3.1718630832638577,
    3.0586800060683874,
    3.003093921499763,
    3.3806743896264826
  ],
  "sink_layers": [
    0.05882726752487233,
    0.18339914002483315,
    0.6987071976863699,
    0.9105362640582114,
    0.8782356419520965,
    0.8584120010586379,
    0.8580002868585259,
    0.8710196856781542,
    0.8154973488250415,
    0.7891359820926218,
    0.6944478741652674,
    0.541546466539232
  ],
  "reversal_eps1e-05": {
    "cos": 0.3608613926119647,
    "js": 0.3484390323635175,
    "euc": 0.38051650866296177,
    "hell": 0.34398496240601506,
    "fr": 0.34398496240601506,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.3608613926119647,
    "js": 0.3484390323635175,
    "euc": 0.38051650866296177,
    "hell": 0.34398496240601506,
    "fr": 0.34398496240601506,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.3608613926119647,
    "js": 0.3484390323635175,
    "euc": 0.38051650866296177,
    "hell": 0.34398496240601506,
    "fr": 0.34398496240601506,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.18181818181818182,
  "CA_layers": [
    9.415886652558347,
    5.388116162334377,
    31.062164544165313,
    13.572057991419099,
    9.121618324741227,
    4.132043158924717,
    4.122218294977905,
    3.5254063976836836,
    2.7530091454991177,
    2.0626830385926715,
    1.7689464896883595,
    1.6497656466195247
  ],
  "ppl_base": 43.30018308641698,
  "ppl_js_10": 50.352365944168554,
  "ppl_js_20": 74.31447554190434,
  "ppl_js_30": 84.94328058497892,
  "ppl_dA_10": 88.45941437988374,
  "ppl_dA_20": 104.16316454016545,
  "ppl_dA_30": 122.57870263864109,
  "ppl_dA_total_10": 61.24537637957388,
  "ppl_dA_total_20": 104.42578531675439,
  "ppl_dA_total_30": 118.58765000484968,
  "ppl_jsd_10": 83.20004862282329,
  "ppl_jsd_20": 106.10020813675001,
  "ppl_jsd_30": 107.96954314044193,
  "ppl_helld_10": 83.20004862282329,
  "ppl_helld_20": 106.10020813675001,
  "ppl_helld_30": 107.96954314044193,
  "ppl_randA_10": 52.77387896029273,
  "ppl_randA_20": 296.0036251933089,
  "ppl_randA_30": 186.21811107913396,
  "ppl_randB_10": 54.48622980287925,
  "ppl_randB_20": 111.33738777057313,
  "ppl_randB_30": 242.40286665402147,
  "ppl_js_L1_10": 72.83102716640502,
  "ppl_js_L1_20": 70.2736450092611,
  "ppl_js_L1_30": 652.2070708777403,
  "ppl_dA_L1_10": 222.74614634000133,
  "ppl_dA_L1_20": 575.2018464935011,
  "ppl_dA_L1_30": 595.6949055086938,
  "ppl_jsd_L1_10": 290.7964953669269,
  "ppl_jsd_L1_20": 270.24664533285807,
  "ppl_jsd_L1_30": 528.5020277334545
}

==> experiments/results/gpt2_s1.json <==
{
  "model": "gpt2",
  "seed": 1,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.005493131536437517,
  "sink_mass_mean": 0.6798137643422401,
  "H_layers": [
    3.1136822542126272,
    3.2194048868571157,
    1.302704286232269,
    0.3929528219999074,
    0.6189793564582409,
    0.6386454107283022,
    0.7229209975372973,
    0.6276030809187488,
    0.9247893277022669,
    0.9934004618586015,
    1.3137998771515014,
    1.9884943241695705
  ],
  "Hc_layers": [
    3.1281789146503014,
    3.4978451038912524,
    2.5533400504327983,
    2.1191047246126438,
    2.716090111756275,
    2.6757856181485478,
    3.017970329851841,
    2.8965778785357945,
    3.171863035999423,
    3.0586800098800353,
    3.003093896342887,
    3.380674388101823
  ],
  "sink_layers": [
    0.05882726769177811,
    0.1833991439317723,
    0.6987071994016115,
    0.9105362775895617,
    0.8782356352253587,
    0.8584119886707822,
    0.8580002857150315,
    0.8710196927297029,
    0.815497340439416,
    0.7891359923840713,
    0.6944478741652674,
    0.5415464741625279
  ],
  "reversal_eps1e-05": {
    "cos": 0.3605817349919317,
    "js": 0.3480401168372245,
    "euc": 0.37925117960659355,
    "hell": 0.3424637947586658,
    "fr": 0.3424637947586658,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.3605817349919317,
    "js": 0.3480401168372245,
    "euc": 0.37925117960659355,
    "hell": 0.3424637947586658,
    "fr": 0.3424637947586658,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.3605817349919317,
    "js": 0.3480401168372245,
    "euc": 0.37925117960659355,
    "hell": 0.3424637947586658,
    "fr": 0.3424637947586658,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.18181818181818182,
  "CA_layers": [
    9.415887048176343,
    5.388115820081768,
    31.06216451822486,
    13.572057815750568,
    9.121617967793215,
    4.13204306401052,
    4.122218026183528,
    3.525406219408305,
    2.7530093709079915,
    2.062682685590565,
    1.7689461364054584,
    1.649765336309585
  ],
  "ppl_base": 44.07445834772952,
  "ppl_js_10": 51.16950531020422,
  "ppl_js_20": 75.44067587613507,
  "ppl_js_30": 86.45654352673357,
  "ppl_dA_10": 90.12595733587628,
  "ppl_dA_20": 105.62182367154931,
  "ppl_dA_30": 123.57717018376839,
  "ppl_dA_total_10": 62.39788877028341,
  "ppl_dA_total_20": 105.92380827027876,
  "ppl_dA_total_30": 118.35070258009311,
  "ppl_jsd_10": 84.30631979584818,
  "ppl_jsd_20": 107.47632609217581,
  "ppl_jsd_30": 109.26670938044028,
  "ppl_helld_10": 84.30631979584818,
  "ppl_helld_20": 107.47632609217581,
  "ppl_helld_30": 109.26670938044028,
  "ppl_randA_10": 102.03625537551473,
  "ppl_randA_20": 405.5083678273299,
  "ppl_randA_30": 503.7986757171841,
  "ppl_randB_10": 60.342720487647156,
  "ppl_randB_20": 113.74616552827867,
  "ppl_randB_30": 154.18062467163142,
  "ppl_js_L1_10": 74.06838237992082,
  "ppl_js_L1_20": 71.59523915262409,
  "ppl_js_L1_30": 648.6093689449727,
  "ppl_dA_L1_10": 239.47144518653724,
  "ppl_dA_L1_20": 698.5208320363972,
  "ppl_dA_L1_30": 620.4100990695823,
  "ppl_jsd_L1_10": 288.336429350681,
  "ppl_jsd_L1_20": 270.27751929617654,
  "ppl_jsd_L1_30": 527.6873256754554
}

==> experiments/results/gpt2_s2.json <==
{
  "model": "gpt2",
  "seed": 2,
  "W": 64,
  "dtype": "float32",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.005493131536437517,
  "sink_mass_mean": 0.6798137605740552,
  "H_layers": [
    3.113682278628559,
    3.2194048304447263,
    1.3027042610753927,
    0.39295282600213777,
    0.6189793594139287,
    0.6386454083460221,
    0.722921009353406,
    0.6276030892090831,
    0.924789318173147,
    0.9934004628115135,
    1.3137998784855782,
    1.988494319976758
  ],
  "Hc_layers": [
    3.128178885656382,
    3.4978451496310274,
    2.553340030612229,
    2.119104733379434,
    2.7160901443707606,
    2.6757856257718435,
    3.0179703313765005,
    2.8965778762488057,
    3.1718630634432885,
    3.0586800014944098,
    3.0030938948182273,
    3.3806743713305725
  ],
  "sink_layers": [
    0.05882726690493656,
    0.18339913907192118,
    0.6987071904442389,
    0.9105362671075298,
    0.878235642155937,
    0.8584119913389356,
    0.8580002750424173,
    0.8710197014964932,
    0.8154973457757232,
    0.7891359657025356,
    0.694447877786333,
    0.5415464640616608
  ],
  "reversal_eps1e-05": {
    "cos": 0.36240405030213946,
    "js": 0.3520333170014699,
    "euc": 0.3837579617834395,
    "hell": 0.34672546137514293,
    "fr": 0.34672546137514293,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.36240405030213946,
    "js": 0.3520333170014699,
    "euc": 0.3837579617834395,
    "hell": 0.34672546137514293,
    "fr": 0.34672546137514293,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.36240405030213946,
    "js": 0.3520333170014699,
    "euc": 0.3837579617834395,
    "hell": 0.34672546137514293,
    "fr": 0.34672546137514293,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.18181818181818182,
  "CA_layers": [
    9.415887402878981,
    5.388115955483788,
    31.062163873940815,
    13.572056793319158,
    9.121617955589928,
    4.132043040888494,
    4.1222181181465105,
    3.5254066631393837,
    2.753009247080906,
    2.0626830084773986,
    1.7689466135648486,
    1.6497656044751297
  ],
  "ppl_base": 43.174302280825025,
  "ppl_js_10": 50.064360311444524,
  "ppl_js_20": 73.71706965414967,
  "ppl_js_30": 84.11087186184992,
  "ppl_dA_10": 88.10418181898727,
  "ppl_dA_20": 104.33623845580973,
  "ppl_dA_30": 120.80904353051801,
  "ppl_dA_total_10": 60.75906285089971,
  "ppl_dA_total_20": 103.97739498529883,
  "ppl_dA_total_30": 115.17300785269754,
  "ppl_jsd_10": 82.7022052644015,
  "ppl_jsd_20": 105.35983568577197,
  "ppl_jsd_30": 107.03110755429469,
  "ppl_helld_10": 82.7022052644015,
  "ppl_helld_20": 105.35983568577197,
  "ppl_helld_30": 107.03110755429469,
  "ppl_randA_10": 304.32658856297616,
  "ppl_randA_20": 241.67668587441787,
  "ppl_randA_30": 300.3055195558825,
  "ppl_randB_10": 165.9402469088871,
  "ppl_randB_20": 288.83796506937495,
  "ppl_randB_30": 666.576527791024,
  "ppl_js_L1_10": 72.8155741665582,
  "ppl_js_L1_20": 69.93890370923823,
  "ppl_js_L1_30": 642.0547177371042,
  "ppl_dA_L1_10": 60.41978186616785,
  "ppl_dA_L1_20": 71.69811247813676,
  "ppl_dA_L1_30": 96.22017178241961,
  "ppl_jsd_L1_10": 283.2948698096982,
  "ppl_jsd_L1_20": 263.60107198161,
  "ppl_jsd_L1_30": 518.9339779768605
}

==> experiments/results/heldout_predictions.json <==
{
 "facebook_opt-125m": {
  "mean": 0.8594926385842736,
  "std": 0.2376836326390595,
  "cv": 0.276539462898209,
  "regime": "content",
  "prediction": "dA_L1 best or tied-best; >=1 classical criterion catastrophic (>4x base)",
  "timestamp": "2026-08-09 06:27:37"
 },
 "distilbert_distilgpt2": {
  "mean": 0.7060191408626197,
  "std": 0.3618789247998319,
  "cv": 0.5125624842942437,
  "regime": "JS",
  "prediction": "with-sink JS(-L1) best; conditioning not required",
  "timestamp": "2026-08-09 06:27:37"
 },
 "HuggingFaceTB_SmolLM2-135M": {
  "mean": 0.7746298472636528,
  "std": 0.3248843529480129,
  "cv": 0.4194059318726914,
  "regime": "abstain",
  "prediction": "predictor abstains (0.36 < CV < 0.42)",
  "timestamp": "2026-08-09 06:27:37"
 }
}

==> experiments/results/meta-llama_Llama-3.2-1B.json <==
{
 "model": "meta-llama/Llama-3.2-1B",
 "sink_mass_mean": 0.837837375568605,
 "H_layers": [
  1.2855071483460148,
  0.412095455205546,
  0.36419365733070713,
  0.5209608336465549,
  0.6783936055360642,
  0.7762248832567603,
  0.977747284205614,
  1.3908666741531508,
  1.3355788245665288,
  1.0935611999140376,
  0.7762896265603799,
  0.6334462076161815,
  0.5780929669869684,
  0.47958116246535715,
  0.7868884717468667,
  0.6593368011238301
 ],
 "CA_layers": [
  4.229557164627975,
  3.4236463134670676,
  3.13040640275535,
  2.076564543497459,
  2.0572420016298354,
  3.8946718111715954,
  2.908449223712835,
  1.7649567874869194,
  1.600462300571754,
  2.2858152675654924,
  1.5249424439895485,
  1.5151669922824573,
  1.7709977019558552,
  2.1713765066076656,
  1.2013103328662647,
  1.637654049379241
 ],
 "reversal_eps1e-06": {
  "cos": 0.4588647061190007,
  "js": 0.4382870016494348,
  "euc": 0.4688015448364646,
  "dA_content": 0.0
 },
 "collapse_disagree": 0.4,
 "ppl_base": 11.096873002940098,
 "ppl_js_10": 300.3767736441705,
 "ppl_js_20": 2157.2162749751897,
 "ppl_js_30": 2607.1247980724,
 "ppl_dA_10": 30.386917510171664,
 "ppl_dA_20": 45.663132340476665,
 "ppl_dA_30": 47.689818872247855,
 "ppl_dA_total_10": 13.360099977699214,
 "ppl_dA_total_20": 1768.2468652351201,
 "ppl_dA_total_30": 51450.216383122584,
 "status": "complete"
}

==> experiments/results/meta-llama_Llama-3.2-1B_s0.json <==
{
  "model": "meta-llama/Llama-3.2-1B",
  "seed": 0,
  "W": 64,
  "dtype": "float16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.8378375440967821,
  "H_layers": [
    1.2855072654454054,
    0.4120957687892745,
    0.3641938604084791,
    0.5209606173819146,
    0.6783935675578835,
    0.7762260885365242,
    0.9777457545288896,
    1.3908656413576244,
    1.3355763180065998,
    1.093558231286243,
    0.7762887425127283,
    0.6334447892366257,
    0.5780918017952843,
    0.4795804443085088,
    0.7868898484559186,
    0.6593369867949359
  ],
  "Hc_layers": [
    3.2199427110958942,
    2.999535613355383,
    3.0514082739838457,
    3.207314778218227,
    3.1131181083949264,
    2.9811209218691936,
    3.063092024980393,
    3.3045009617256906,
    3.116088356591959,
    3.1254623337129575,
    3.1544834618019846,
    3.1603813044792783,
    2.938279993766177,
    2.9647995349580207,
    3.051011110829041,
    3.0320502909938845
  ],
  "sink_layers": [
    0.7346636136021234,
    0.9228382216090649,
    0.9341674267718222,
    0.9067520884285986,
    0.8722036185517775,
    0.8361982159909949,
    0.7975781955550202,
    0.711736678022199,
    0.7056483447024252,
    0.766199734358661,
    0.8410690759135558,
    0.878761102667952,
    0.8791563299904882,
    0.9053365957420484,
    0.8397321105003357,
    0.8733593531414471
  ],
  "reversal_eps1e-05": {
    "cos": 0.4588647061190007,
    "js": 0.4382467715331697,
    "euc": 0.4688015448364646,
    "hell": 0.43394214909281087,
    "fr": 0.43394214909281087,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4588647061190007,
    "js": 0.4382467715331697,
    "euc": 0.4688015448364646,
    "hell": 0.43394214909281087,
    "fr": 0.43394214909281087,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4588647061190007,
    "js": 0.4382467715331697,
    "euc": 0.4688015448364646,
    "hell": 0.43394214909281087,
    "fr": 0.43394214909281087,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4,
  "CA_layers": [
    4.229535074396127,
    3.423546976893536,
    3.130386589487049,
    2.076500056108551,
    2.057269375002321,
    3.8946130725194736,
    2.9084932896235927,
    1.7649411154276542,
    1.600409230283602,
    2.285799627018597,
    1.5249239373980028,
    1.5151096843659055,
    1.7710144716488512,
    2.1713533716787903,
    1.201312560239141,
    1.6376508748643372
  ],
  "ppl_base": 15.378412788977679,
  "ppl_js_10": 395.44528264430875,
  "ppl_js_20": 2167.298095162557,
  "ppl_js_30": 3079.112004318188,
  "ppl_dA_10": 42.53831013886611,
  "ppl_dA_20": 59.81583480784525,
  "ppl_dA_30": 69.66097937413073,
  "ppl_dA_total_10": 17.825215705994253,
  "ppl_dA_total_20": 2601.77894229595,
  "ppl_dA_total_30": 50629.18391654489,
  "ppl_jsd_10": 43.3028137909946,
  "ppl_jsd_20": 57.86112770766731,
  "ppl_jsd_30": 78.40291876095354,
  "ppl_helld_10": 43.3028137909946,
  "ppl_helld_20": 57.86112770766731,
  "ppl_helld_30": 78.40291876095354,
  "ppl_randA_10": 19.240471152299413,
  "ppl_randA_20": 201.0690566022324,
  "ppl_randA_30": 139.83028249015956,
  "ppl_randB_10": 26.520946848253136,
  "ppl_randB_20": 573.3144222271992,
  "ppl_randB_30": 14170.813288949024,
  "ppl_js_L1_10": 152.14491947635867,
  "ppl_js_L1_20": 654.9051392754977,
  "ppl_js_L1_30": 920.7006323184053,
  "ppl_dA_L1_10": 27.224972043647973,
  "ppl_dA_L1_20": 49.81420867386732,
  "ppl_dA_L1_30": 217.90337463681888,
  "ppl_jsd_L1_10": 38.994716592049286,
  "ppl_jsd_L1_20": 2746.0844530188488,
  "ppl_jsd_L1_30": 13890.540999028175
}

==> experiments/results/meta-llama_Llama-3.2-1B_s1.json <==
{
  "model": "meta-llama/Llama-3.2-1B",
  "seed": 1,
  "W": 64,
  "dtype": "float16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.837837297370476,
  "H_layers": [
    1.285507167335105,
    0.41209550188705985,
    0.3641937757487846,
    0.5209617799362251,
    0.6783945381113913,
    0.7762257440955238,
    0.9777496530946377,
    1.390869684978924,
    1.3355782707180597,
    1.0935596027205476,
    0.7762880894990094,
    0.6334464064741556,
    0.5780928588546483,
    0.4795815564889823,
    0.7868891627387663,
    0.65933674204666
  ],
  "Hc_layers": [
    3.219942350303177,
    2.9995354044753895,
    3.0514087339418126,
    3.207314630525302,
    3.1131178720862462,
    2.981120265690626,
    3.063092362564222,
    3.304501048231547,
    3.1160878628756095,
    3.1254627388135523,
    3.154482153664648,
    3.160381850943101,
    2.9382788354316642,
    2.9647977563132226,
    3.0510120349647725,
    3.0320515358342535
  ],
  "sink_layers": [
    0.7346636056900024,
    0.9228382543124983,
    0.9341674399586906,
    0.9067517856581021,
    0.8722034434301663,
    0.8361982613538219,
    0.7975772133970682,
    0.7117357538864676,
    0.7056477982386024,
    0.7661992812578657,
    0.8410691887931486,
    0.8787607323806897,
    0.8791560272199918,
    0.905336253410947,
    0.8397322645229576,
    0.8733594544165957
  ],
  "reversal_eps1e-05": {
    "cos": 0.4634602995651474,
    "js": 0.4440932517313577,
    "euc": 0.47543887904654536,
    "hell": 0.4387381220808504,
    "fr": 0.4387381220808504,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4634602995651474,
    "js": 0.4440932517313577,
    "euc": 0.47543887904654536,
    "hell": 0.4387381220808504,
    "fr": 0.4387381220808504,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4634602995651474,
    "js": 0.4440932517313577,
    "euc": 0.47543887904654536,
    "hell": 0.4387381220808504,
    "fr": 0.4387381220808504,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4,
  "CA_layers": [
    4.229550076603511,
    3.4235248407605336,
    3.130375360851979,
    2.076523139070545,
    2.057172765602129,
    3.8947049942557834,
    2.908407772167842,
    1.7649507236337867,
    1.6004520703614102,
    2.285797916384475,
    1.5249406413374675,
    1.5151520978065762,
    1.7710342512441084,
    2.1713579073525597,
    1.2013201998501675,
    1.6376455152554126
  ],
  "ppl_base": 15.246105922467775,
  "ppl_js_10": 359.1967356671036,
  "ppl_js_20": 2216.3011914628464,
  "ppl_js_30": 3056.068131471897,
  "ppl_dA_10": 44.65266205257136,
  "ppl_dA_20": 61.726145783965684,
  "ppl_dA_30": 81.58865690303975,
  "ppl_dA_total_10": 18.149583150362204,
  "ppl_dA_total_20": 2655.001586511391,
  "ppl_dA_total_30": 60057.059243692565,
  "ppl_jsd_10": 45.34443608244349,
  "ppl_jsd_20": 81.08562609306719,
  "ppl_jsd_30": 104.43481629646861,
  "ppl_helld_10": 45.34443608244349,
  "ppl_helld_20": 81.08562609306719,
  "ppl_helld_30": 104.43481629646861,
  "ppl_randA_10": 26.324221820264796,
  "ppl_randA_20": 109.20763520909419,
  "ppl_randA_30": 220.73576963586194,
  "ppl_randB_10": 36.97295597020618,
  "ppl_randB_20": 170.77699400996175,
  "ppl_randB_30": 180.92826116769587,
  "ppl_js_L1_10": 146.74613750010226,
  "ppl_js_L1_20": 613.9484727743469,
  "ppl_js_L1_30": 873.0053388049519,
  "ppl_dA_L1_10": 27.73529333117207,
  "ppl_dA_L1_20": 43.69854653051519,
  "ppl_dA_L1_30": 155.41871593221484,
  "ppl_jsd_L1_10": 35.66127636747395,
  "ppl_jsd_L1_20": 2873.516806847131,
  "ppl_jsd_L1_30": 41499.96703456915
}

==> experiments/results/meta-llama_Llama-3.2-1B_s2.json <==
{
  "model": "meta-llama/Llama-3.2-1B",
  "seed": 2,
  "W": 64,
  "dtype": "float16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.8378375189098637,
  "H_layers": [
    1.2855070882138953,
    0.41209534153474114,
    0.36419343895616785,
    0.5209607772067585,
    0.6783922741898393,
    0.7762246854537356,
    0.9777465088177572,
    1.3908669547697083,
    1.3355771493067783,
    1.093558637441787,
    0.7762885964022274,
    0.633444473279261,
    0.578091577618523,
    0.4795802256702322,
    0.7868889823424078,
    0.6593370627512974
  ],
  "Hc_layers": [
    3.219942624590038,
    2.999535471992155,
    3.051407997587086,
    3.2073140819515804,
    3.1131156398131785,
    2.9811198141722555,
    3.063092744455928,
    3.304499887787135,
    3.1160869281903834,
    3.1254614095772264,
    3.1544828077333165,
    3.160380616652227,
    2.9382796456328535,
    2.9647980073911953,
    3.051012478043548,
    3.03205233126615
  ],
  "sink_layers": [
    0.7346636394483853,
    0.9228383334337082,
    0.9341675032556584,
    0.9067520077249646,
    0.8722039176299509,
    0.8361984538820992,
    0.797577953444118,
    0.7117362861084727,
    0.7056479665030421,
    0.7661994336980634,
    0.8410690748586064,
    0.878761116382295,
    0.8791563299904882,
    0.9053365619836655,
    0.8397323262375013,
    0.8733593979767994
  ],
  "reversal_eps1e-05": {
    "cos": 0.45992316511454834,
    "js": 0.4396484100006034,
    "euc": 0.4705835026248567,
    "hell": 0.4352434780859666,
    "fr": 0.4352434780859666,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.45992316511454834,
    "js": 0.4396484100006034,
    "euc": 0.4705835026248567,
    "hell": 0.4352434780859666,
    "fr": 0.4352434780859666,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.45992316511454834,
    "js": 0.4396484100006034,
    "euc": 0.4705835026248567,
    "hell": 0.4352434780859666,
    "fr": 0.4352434780859666,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.4,
  "CA_layers": [
    4.22956053958772,
    3.4236212737012304,
    3.130441938414573,
    2.0765788522661444,
    2.057262872661587,
    3.894614999152967,
    2.908392518569406,
    1.7649543897801452,
    1.6004108275344777,
    2.2857533333263653,
    1.524927827589522,
    1.5151269464637538,
    1.7710192921183876,
    2.1713913132661427,
    1.2013098085312017,
    1.637608343718389
  ],
  "ppl_base": 15.405789714325428,
  "ppl_js_10": 319.37349081936367,
  "ppl_js_20": 1898.6076434929375,
  "ppl_js_30": 2750.0325530447803,
  "ppl_dA_10": 49.53290904796316,
  "ppl_dA_20": 69.3451057297666,
  "ppl_dA_30": 88.20217904067344,
  "ppl_dA_total_10": 18.713049070381473,
  "ppl_dA_total_20": 2184.2264722434684,
  "ppl_dA_total_30": 44541.53084966638,
  "ppl_jsd_10": 50.40011715545274,
  "ppl_jsd_20": 72.56406024412324,
  "ppl_jsd_30": 96.28108729645191,
  "ppl_helld_10": 50.40011715545274,
  "ppl_helld_20": 72.56406024412324,
  "ppl_helld_30": 96.28108729645191,
  "ppl_randA_10": 31.425964191012746,
  "ppl_randA_20": 249.5240395683384,
  "ppl_randA_30": 498.56106539422865,
  "ppl_randB_10": 40.267796092606524,
  "ppl_randB_20": 144.3494493547603,
  "ppl_randB_30": 369.29386063263405,
  "ppl_js_L1_10": 158.61668884546884,
  "ppl_js_L1_20": 581.0294134472874,
  "ppl_js_L1_30": 890.94830545026,
  "ppl_dA_L1_10": 22.613217028715322,
  "ppl_dA_L1_20": 41.516315012818026,
  "ppl_dA_L1_30": 352.82306658635974,
  "ppl_jsd_L1_10": 49.184950282891165,
  "ppl_jsd_L1_20": 2307.064826230465,
  "ppl_jsd_L1_30": 44285.853979430714
}

==> experiments/results/meta-llama_Llama-3.2-3B_s0.json <==
{
  "model": "meta-llama/Llama-3.2-3B",
  "seed": 0,
  "W": 64,
  "dtype": "float16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.8613240293094091,
  "H_layers": [
    0.8195604469220547,
    0.3466969295940568,
    0.27251191898784805,
    0.43470051014317873,
    0.3901643774150747,
    0.6122465889714109,
    0.6323807482170848,
    0.9235691553020196,
    1.0926000509290217,
    1.194097918395096,
    1.372042944297678,
    1.0438604453320348,
    1.5501428297487332,
    1.2516872517127202,
    0.950011039553842,
    0.9721717996231575,
    0.5725143279297865,
    0.4835826963801651,
    0.48900006794999834,
    0.48545378850976273,
    0.3588954403688774,
    0.30508570526905116,
    0.24152464606417315,
    0.5040677750708431,
    0.519032264529428,
    0.44746342907964654,
    0.9802893832721541,
    0.5702919203974856
  ],
  "Hc_layers": [
    3.3035513025469485,
    3.24777342928546,
    3.163417430753905,
    3.427308527065941,
    3.363820486715761,
    3.2455854725345397,
    3.340136494256754,
    3.277712025825253,
    3.2252051992050665,
    3.343305916912788,
    3.2483844194440366,
    3.374592027129677,
    3.2718290283968314,
    3.141378639018641,
    3.242007044564306,
    3.2776633152919534,
    3.2974762424255193,
    3.273198279659305,
    3.2849322743823746,
    3.1473337921772733,
    3.224201646877953,
    3.0814755926441655,
    3.021178948844077,
    3.1001369707000643,
    3.1832443169787923,
    3.137598009587741,
    3.1577408602104073,
    3.2116318902434853
  ],
  "sink_layers": [
    0.830430750298289,
    0.9409061469862946,
    0.9539145101136515,
    0.9294859898828827,
    0.9340926813164995,
    0.8850064453473837,
    0.8861754629815926,
    0.8246694405873617,
    0.7766456941587735,
    0.7561276781875476,
    0.7146218301272322,
    0.8007984456762803,
    0.6610328743239772,
    0.7353269786609661,
    0.8112544324194084,
    0.808114806459365,
    0.8940051234928907,
    0.9157084314520731,
    0.9122622610896738,
    0.9108040065540325,
    0.9392509087700408,
    0.9455469041447372,
    0.9549555581579517,
    0.9015701281285919,
    0.8979503904472058,
    0.9113527997053479,
    0.7883282572822233,
    0.8967338839111778
  ],
  "reversal_eps1e-05": {
    "cos": 0.44775639738078976,
    "js": 0.43303338287872095,
    "euc": 0.46378499979914034,
    "hell": 0.43120555979592656,
    "fr": 0.43120555979592656,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.44775639738078976,
    "js": 0.43303338287872095,
    "euc": 0.46378499979914034,
    "hell": 0.43120555979592656,
    "fr": 0.43120555979592656,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.44775639738078976,
    "js": 0.43303338287872095,
    "euc": 0.46378499979914034,
    "hell": 0.43120555979592656,
    "fr": 0.43120555979592656,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.2222222222222222,
  "CA_layers": [
    4.377407261505859,
    1.7943602920886585,
    2.619444842338235,
    1.5405104997191275,
    1.8790644639301928,
    2.286614682084185,
    1.7731460830455437,
    1.5708374851102453,
    1.5449231124427822,
    1.5062061019158672,
    1.4883544647419378,
    1.6882743132083604,
    1.330579957959497,
    1.329708672226414,
    1.5360950805325615,
    1.1702942818703104,
    1.0616965822059308,
    1.1650561964524464,
    1.1071907473811642,
    1.2821322150879537,
    1.2142730975009741,
    1.5534270362984604,
    2.0158129660843773,
    1.2711505703088357,
    1.377256256294017,
    2.0281418507462665,
    1.3124431128899212,
    1.618157140402209
  ],
  "ppl_base": 12.119373743287344,
  "ppl_js_10": 49.52323136115681,
  "ppl_js_20": 307.18290194710204,
  "ppl_js_30": 507.6106973120693,
  "ppl_dA_10": 16.453215708305844,
  "ppl_dA_20": 39.543808840731124,
  "ppl_dA_30": 180.61584092246153,
  "ppl_dA_total_10": 14.496769160380978,
  "ppl_dA_total_20": 36.82675769664758,
  "ppl_dA_total_30": 13108.230447535901,
  "ppl_jsd_10": 17.061576774095084,
  "ppl_jsd_20": 25.279010303022556,
  "ppl_jsd_30": 196.889824047376,
  "ppl_helld_10": 17.061576774095084,
  "ppl_helld_20": 25.279010303022556,
  "ppl_helld_30": 196.889824047376,
  "ppl_randA_10": 25.739365484255167,
  "ppl_randA_20": 47.47685512568176,
  "ppl_randA_30": 82.23407663871687,
  "ppl_randB_10": 15.739928150412311,
  "ppl_randB_20": 50.427305688402065,
  "ppl_randB_30": 47.21758104666355,
  "ppl_js_L1_10": 811.906968150071,
  "ppl_js_L1_20": 1958.6496145788178,
  "ppl_js_L1_30": 35754.05464317778,
  "ppl_dA_L1_10": 16.113354303128563,
  "ppl_dA_L1_20": 26.371608023774986,
  "ppl_dA_L1_30": 3136.265502735837,
  "ppl_jsd_L1_10": 17.07760023668794,
  "ppl_jsd_L1_20": 24.303859982786438,
  "ppl_jsd_L1_30": 1698.0944399025732
}

==> experiments/results/meta-llama_Llama-3.2-3B_s1.json <==
{
  "model": "meta-llama/Llama-3.2-3B",
  "seed": 1,
  "W": 64,
  "dtype": "float16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.8613240289577592,
  "H_layers": [
    0.8195604511418525,
    0.34669693082483116,
    0.27251191916367296,
    0.4347005094398791,
    0.3901643754810007,
    0.612246592839559,
    0.6323807499753339,
    0.9235691560053192,
    1.0926000509290217,
    1.1940979155818974,
    1.372042938671281,
    1.0438604354858398,
    1.5501428290454335,
    1.2516872531193195,
    0.9500110451802392,
    0.9721717961066592,
    0.5725143254682378,
    0.4835826949735658,
    0.4890000658400994,
    0.485453789916362,
    0.35889543966557774,
    0.30508570017012876,
    0.24152464448174896,
    0.5040677740158936,
    0.5190322613645796,
    0.44746342732139743,
    0.9802893966348474,
    0.5702919200458357
  ],
  "Hc_layers": [
    3.3035513222393385,
    3.247773423659063,
    3.163417388555926,
    3.4273085129999483,
    3.363820481089364,
    3.2455854978533267,
    3.3401364970699525,
    3.277712025825253,
    3.2252051879522723,
    3.343305936605178,
    3.2483843969384476,
    3.3745920299428755,
    3.271829062155214,
    3.141378653084634,
    3.242007038937909,
    3.2776633068523577,
    3.2974762199199303,
    3.2731982740329078,
    3.2849322603163817,
    3.1473338400016493,
    3.224201646877953,
    3.0814756123365554,
    3.0211789600968713,
    3.1001369369416816,
    3.183244319791991,
    3.1375980124009395,
    3.157740837704819,
    3.211631884617088
  ],
  "sink_layers": [
    0.8304307573312855,
    0.9409061476895942,
    0.9539145136301497,
    0.9294859842564855,
    0.9340926848329977,
    0.885006442534185,
    0.8861754650914915,
    0.8246694434005603,
    0.7766456920488746,
    0.7561276704512515,
    0.7146218273140337,
    0.80079844637958,
    0.6610328679942803,
    0.7353269737378686,
    0.8112544310128091,
    0.8081148078659642,
    0.894005127009389,
    0.9157084370784703,
    0.9122622624962731,
    0.9108040156969278,
    0.9392509136931383,
    0.9455468992216397,
    0.9549555560480528,
    0.9015701175790972,
    0.8979503883373069,
    0.9113528032218461,
    0.7883282551723244,
    0.89673387969138
  ],
  "reversal_eps1e-05": {
    "cos": 0.4533815696914883,
    "js": 0.44110139684453825,
    "euc": 0.47159079489498545,
    "hell": 0.43911164707064615,
    "fr": 0.43911164707064615,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4533815696914883,
    "js": 0.44110139684453825,
    "euc": 0.47159079489498545,
    "hell": 0.43911164707064615,
    "fr": 0.43911164707064615,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4533815696914883,
    "js": 0.44110139684453825,
    "euc": 0.47159079489498545,
    "hell": 0.43911164707064615,
    "fr": 0.43911164707064615,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.2222222222222222,
  "CA_layers": [
    4.377407363616076,
    1.79436044019193,
    2.6194449039041228,
    1.5405106219990756,
    1.8790645426235066,
    2.286614730745081,
    1.7731461063664067,
    1.5708375033490467,
    1.5449231446079492,
    1.5062060816814968,
    1.4883545538807343,
    1.6882742466379268,
    1.3305799756025696,
    1.3297086114126093,
    1.5360949312683554,
    1.1702942882900613,
    1.0616966212924066,
    1.165056267328895,
    1.1071907827256176,
    1.2821322027391102,
    1.2142731266179372,
    1.5534269049887495,
    2.0158128579424903,
    1.2711505990586551,
    1.377256242804216,
    2.028141863627947,
    1.3124430884643328,
    1.6181569947603993
  ],
  "ppl_base": 11.976292167915458,
  "ppl_js_10": 49.00073800632207,
  "ppl_js_20": 309.35096075589695,
  "ppl_js_30": 537.6471628248327,
  "ppl_dA_10": 16.274072175599763,
  "ppl_dA_20": 42.39505899339225,
  "ppl_dA_30": 183.61655422281373,
  "ppl_dA_total_10": 14.326911189433794,
  "ppl_dA_total_20": 36.73051329169405,
  "ppl_dA_total_30": 15274.707003774156,
  "ppl_jsd_10": 17.06567137423257,
  "ppl_jsd_20": 25.46062837573715,
  "ppl_jsd_30": 199.93842968914174,
  "ppl_helld_10": 17.06567137423257,
  "ppl_helld_20": 25.46062837573715,
  "ppl_helld_30": 199.93842968914174,
  "ppl_randA_10": 17.301984810190437,
  "ppl_randA_20": 35.178835125362234,
  "ppl_randA_30": 74.29536497326464,
  "ppl_randB_10": 639.6921958587212,
  "ppl_randB_20": 769.3865745007793,
  "ppl_randB_30": 1249.2055104762846,
  "ppl_js_L1_10": 799.5662609370987,
  "ppl_js_L1_20": 2013.9677216252055,
  "ppl_js_L1_30": 30161.78254531106,
  "ppl_dA_L1_10": 15.77938553242778,
  "ppl_dA_L1_20": 19.348354998575406,
  "ppl_dA_L1_30": 30.917960764068937,
  "ppl_jsd_L1_10": 17.0511136711509,
  "ppl_jsd_L1_20": 24.580547995277428,
  "ppl_jsd_L1_30": 1523.9792608063435
}

==> experiments/results/meta-llama_Llama-3.2-3B_s2.json <==
{
  "model": "meta-llama/Llama-3.2-3B",
  "seed": 2,
  "W": 64,
  "dtype": "float16",
  "device": "cuda",
  "smoke": false,
  "status": "complete",
  "dropped_rows_frac": 0.0,
  "sink_mass_mean": 0.8613240285809914,
  "H_layers": [
    0.8195604483286539,
    0.3466969283632824,
    0.2725119202186224,
    0.4347005062750307,
    0.3901643770634249,
    0.6122465889714109,
    0.6323807527885325,
    0.9235691602251171,
    1.092600052335621,
    1.194097914175298,
    1.3720429407811798,
    1.043860433375941,
    1.550142828342134,
    1.251687258042417,
    0.9500110423670406,
    0.9721718038429553,
    0.5725143237099887,
    0.4835826988417139,
    0.4890000658400994,
    0.48545378569656417,
    0.3588954356216048,
    0.30508570315915223,
    0.24152464465757387,
    0.5040677740158936,
    0.5190322652327276,
    0.4474634287279967,
    0.9802893903051506,
    0.5702919172326372
  ],
  "Hc_layers": [
    3.3035513419317284,
    3.2477734124062687,
    3.1634173998087207,
    3.4273085101867498,
    3.363820492342158,
    3.245585483787334,
    3.340136488630357,
    3.2777120005064657,
    3.225205190765471,
    3.3433059253523836,
    3.248384413817639,
    3.3745920440088684,
    3.271829005891243,
    3.141378639018641,
    3.242007013619122,
    3.2776633152919534,
    3.297476245238718,
    3.2731982937252977,
    3.2849322603163817,
    3.1473338118696637,
    3.224201646877953,
    3.0814755673253784,
    3.0211789600968713,
    3.1001369566340715,
    3.183244325418388,
    3.137597995521748,
    3.1577408405180174,
    3.2116318902434853
  ],
  "sink_layers": [
    0.8304307545180869,
    0.940906144173096,
    0.9539145058938535,
    0.9294859870696841,
    0.9340926820197991,
    0.8850064481605823,
    0.8861754664980908,
    0.8246694391807624,
    0.7766456899389756,
    0.7561276767809483,
    0.714621828720633,
    0.8007984491927785,
    0.6610328764338761,
    0.7353269765510672,
    0.8112544324194084,
    0.8081148092725635,
    0.8940051227895911,
    0.915708435671871,
    0.9122622575731756,
    0.9108040128837293,
    0.9392509059568422,
    0.9455468978150404,
    0.954955559564551,
    0.9015701196889961,
    0.897950386227408,
    0.9113528046284454,
    0.7883282495459273,
    0.8967338810979792
  ],
  "reversal_eps1e-05": {
    "cos": 0.4482530120481928,
    "js": 0.4362449799196787,
    "euc": 0.4647590361445783,
    "hell": 0.4334738955823293,
    "fr": 0.4334738955823293,
    "dA_content": 0.0
  },
  "reversal_eps1e-06": {
    "cos": 0.4482530120481928,
    "js": 0.4362449799196787,
    "euc": 0.4647590361445783,
    "hell": 0.4334738955823293,
    "fr": 0.4334738955823293,
    "dA_content": 0.0
  },
  "reversal_eps1e-07": {
    "cos": 0.4482530120481928,
    "js": 0.4362449799196787,
    "euc": 0.4647590361445783,
    "hell": 0.4334738955823293,
    "fr": 0.4334738955823293,
    "dA_content": 0.0
  },
  "collapse_disagree": 0.2222222222222222,
  "CA_layers": [
    4.377407346932984,
    1.794360309575981,
    2.619444959419712,
    1.5405105720144618,
    1.879064467185976,
    2.2866147208230507,
    1.7731460749744035,
    1.5708374526758189,
    1.5449230419298852,
    1.5062060639718524,
    1.4883545013623385,
    1.688274379450732,
    1.3305799511841332,
    1.3297087554089497,
    1.5360950078012905,
    1.1702941892237257,
    1.0616966367229586,
    1.1650562540711136,
    1.107190707070309,
    1.282132263230056,
    1.2142730961818187,
    1.5534268570679213,
    2.0158129759701633,
    1.2711506844616636,
    1.3772562352117361,
    2.0281420477780823,
    1.3124431233738454,
    1.6181569969268204
  ],
  "ppl_base": 12.18060295237036,
  "ppl_js_10": 49.29866489325105,
  "ppl_js_20": 315.9987937193798,
  "ppl_js_30": 529.86370026134,
  "ppl_dA_10": 16.34796201828457,
  "ppl_dA_20": 38.563331539772776,
  "ppl_dA_30": 170.99263628827146,
  "ppl_dA_total_10": 14.492864082970138,
  "ppl_dA_total_20": 35.541798424821756,
  "ppl_dA_total_30": 12525.457102689597,
  "ppl_jsd_10": 17.065432786965307,
  "ppl_jsd_20": 25.16172914209633,
  "ppl_jsd_30": 188.65150113561114,
  "ppl_helld_10": 17.065432786965307,
  "ppl_helld_20": 25.16172914209633,
  "ppl_helld_30": 188.65150113561114,
  "ppl_randA_10": 20.77932109184061,
  "ppl_randA_20": 35.391271231826614,
  "ppl_randA_30": 334.7657499991715,
  "ppl_randB_10": 318.0917201087718,
  "ppl_randB_20": 107.2453417865978,
  "ppl_randB_30": 257.33026589792263,
  "ppl_js_L1_10": 541.6051847948919,
  "ppl_js_L1_20": 1226.9369798334822,
  "ppl_js_L1_30": 34941.84409333871,
  "ppl_dA_L1_10": 16.084583777892647,
  "ppl_dA_L1_20": 24.538334359521027,
  "ppl_dA_L1_30": 750.0237809176186,
  "ppl_jsd_L1_10": 17.008042679653883,
  "ppl_jsd_L1_20": 23.507499101064553,
  "ppl_jsd_L1_30": 1286.3645409892724
}

==> experiments/results/week1_audit.json <==
{
 "GPT-2": {
  "sink": 0.778714714600502,
  "minmed": 0.011301423838546251,
  "sh6": 0.04642806831074934,
  "sh9": 0.006077625822621221,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.34502816556453586,
  "rFR": 0.3409090909090909,
  "rho_jsd": 0.9573571496273934,
  "nn_jsd": 0.7291666666666666,
  "ari_jsd": 0.3963480878064538,
  "n_heads": 144
 },
 "Llama-1B": {
  "sink": 0.9386262549651417,
  "minmed": 0.010579957175121394,
  "sh6": 0.003019106536270474,
  "sh9": 0.0004254387766311351,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.4341927822393978,
  "rFR": 0.435849474044128,
  "rho_jsd": 0.978468268817889,
  "nn_jsd": 0.80859375,
  "ari_jsd": 0.3259460297289682,
  "n_heads": 512
 },
 "Qwen-1.5B": {
  "sink": 0.8157205160859645,
  "minmed": 0.011429724607242037,
  "sh6": 0.0,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.42859158904882866,
  "rFR": 0.42488594614235536,
  "rho_jsd": 0.9931758788258342,
  "nn_jsd": 0.8571428571428571,
  "ari_jsd": 0.6328316701903426,
  "n_heads": 336
 },
 "Llama-3B": {
  "sink": 0.9494006650748444,
  "minmed": 0.011199481373861448,
  "sh6": 0.00036209082308545783,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.43678045448152536,
  "rFR": 0.4355528773727026,
  "rho_jsd": 0.971359013084337,
  "nn_jsd": 0.8020833333333334,
  "ari_jsd": 0.5969069313604015,
  "n_heads": 672
 },
 "ViT-B/16": {
  "sink": 0.06625961847637647,
  "minmed": 0.002933935361522574,
  "sh6": 0.0,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.18530188022996502,
  "rFR": 0.1819593738504925,
  "rho_jsd": 0.9979840705613943,
  "nn_jsd": 0.8472222222222222,
  "ari_jsd": 0.7685921241225221,
  "n_heads": 144
 },
 "Py-70M": {
  "sink": 0.4329469819777618,
  "minmed": 0.008276358182912082,
  "sh6": 0.0,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.3019430714163968,
  "rFR": 0.3023508137432188,
  "rho_jsd": 0.9701220198300724,
  "nn_jsd": 0.8125,
  "ari_jsd": 0.8665678170610761,
  "n_heads": 48
 },
 "Py-160M": {
  "sink": 0.6887163833772859,
  "minmed": 0.007937663955615546,
  "sh6": 0.00674285945638349,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.4323065609935452,
  "rFR": 0.4331266065526949,
  "rho_jsd": 0.9582454391467827,
  "nn_jsd": 0.7430555555555556,
  "ari_jsd": 0.5392025319247254,
  "n_heads": 144
 },
 "Py-410M": {
  "sink": 0.7394237905464331,
  "minmed": 0.011194852903390166,
  "sh6": 0.0,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.421118438300361,
  "rFR": 0.4230738217151151,
  "rho_jsd": 0.9908126669426257,
  "nn_jsd": 0.84375,
  "ari_jsd": 0.5325356150780847,
  "n_heads": 384
 },
 "Py-1B": {
  "sink": 0.6989370197736383,
  "minmed": 0.012288182050788632,
  "sh6": 0.004420548491120099,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.40507985848381356,
  "rFR": 0.40399803576543764,
  "rho_jsd": 0.9958520997841767,
  "nn_jsd": 0.8671875,
  "ari_jsd": 0.5980381456264853,
  "n_heads": 128
 },
 "Py-1.4B": {
  "sink": 0.8015413927519516,
  "minmed": 0.01110183548630999,
  "sh6": 0.0,
  "sh9": 0.0,
  "T": 0,
  "rho_am": 1.0,
  "nn_am": 1.0,
  "ari_am": 1.0,
  "rHell": 0.3968234772443262,
  "rFR": 0.40099209549927406,
  "rho_jsd": 0.9931313746491275,
  "nn_jsd": 0.8385416666666666,
  "ari_jsd": 0.8310807906826435,
  "n_heads": 384
 }
}

==> experiments/results/week3_offline.json <==
{
 "temp": {
  "GPT-2": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.03561212814645309,
     "jsd_jac": 0.9310344827586207,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.021923014056881334,
     "jsd_jac": 0.9655172413793104,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.037389669826740767,
     "jsd_jac": 0.9655172413793104,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.06632069303694017,
     "jsd_jac": 0.6896551724137931,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Llama-1B": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.02397956104528355,
     "jsd_jac": 0.9215686274509803,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.014524532780784164,
     "jsd_jac": 0.9509803921568627,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.023114526544488926,
     "jsd_jac": 0.9215686274509803,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.045927296867770424,
     "jsd_jac": 0.8725490196078431,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Qwen-1.5B": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.013795885437676483,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.008753529649052037,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.013150463896732554,
     "jsd_jac": 0.9552238805970149,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.026784993949173053,
     "jsd_jac": 0.9552238805970149,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Llama-3B": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.0239606346655955,
     "jsd_jac": 0.9328358208955224,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.014480819441654951,
     "jsd_jac": 0.9850746268656716,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.02126933119100221,
     "jsd_jac": 0.9402985074626866,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.0400080337417152,
     "jsd_jac": 0.8955223880597015,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "ViT-B/16": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.008570903822214966,
     "jsd_jac": 0.9655172413793104,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.005285390690365896,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.008693345305389465,
     "jsd_jac": 0.9310344827586207,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.016713262453319184,
     "jsd_jac": 0.9310344827586207,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Py-70M": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.030412096688318603,
     "jsd_jac": 0.9,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.018954317964008094,
     "jsd_jac": 0.9,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.02951762325630923,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.05639442018954318,
     "jsd_jac": 0.7,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Py-160M": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.03231810836793553,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.019513592014563604,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.03311583382765039,
     "jsd_jac": 0.896551724137931,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.0660680316635644,
     "jsd_jac": 0.6206896551724138,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Py-410M": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.01758206306960239,
     "jsd_jac": 0.961038961038961,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.010182272763932574,
     "jsd_jac": 0.987012987012987,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.016473102669570125,
     "jsd_jac": 0.948051948051948,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.03288571659004758,
     "jsd_jac": 0.922077922077922,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Py-1B": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.010557976797004482,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.006404354142368997,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.011519652978126982,
     "jsd_jac": 1.0,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.023366685081742476,
     "jsd_jac": 0.9230769230769231,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  },
  "Py-1.4B": {
   "tau": {
    "0.5": {
     "jsd_flip": 0.014740577927446513,
     "jsd_jac": 0.961038961038961,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "0.7": {
     "jsd_flip": 0.009195216874029561,
     "jsd_jac": 0.974025974025974,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "1.5": {
     "jsd_flip": 0.0138533201588998,
     "jsd_jac": 0.987012987012987,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    },
    "2.0": {
     "jsd_flip": 0.027323506281381704,
     "jsd_jac": 0.8961038961038961,
     "dA_flip": 0.0,
     "dA_jac": 1.0
    }
   }
  }
 },
 "sinkdef": {
  "GPT-2": {
   "mass1": 0.778714714600502,
   "mass4": 0.7982365765144614,
   "jsd_flip": 0.06406668164824614,
   "dAc_flip": 0.03912235183558398,
   "resid": 0.038993744626530734,
   "w": [
    1.1386055981418797,
    -19.194062557188968,
    5.509789830676412
   ]
  },
  "Llama-1B": {
   "mass1": 0.9386262549651417,
   "mass4": 0.9417991474594755,
   "jsd_flip": 0.15422064858775247,
   "dAc_flip": 0.12760521445240203,
   "resid": 0.06027335547919136,
   "w": [
    1.2194304562467118,
    0.3696526423190021,
    1.556734728900442
   ]
  },
  "Qwen-1.5B": {
   "mass1": 0.8157205160859645,
   "mass4": 0.8244730595709833,
   "jsd_flip": 0.08557994995560578,
   "dAc_flip": 0.07456211155056905,
   "resid": 0.057365693604782386,
   "w": [
    1.0490350826379615,
    -0.17163799551277625,
    3.3355633391811383
   ]
  },
  "Llama-3B": {
   "mass1": 0.9494006650748444,
   "mass4": 0.9518122507570459,
   "jsd_flip": 0.2048783428100701,
   "dAc_flip": 0.1759257398886902,
   "resid": 0.06382533068956676,
   "w": [
    1.0041265805494082,
    0.48389303637012393,
    2.724910979741744
   ]
  },
  "ViT-B/16": {
   "mass1": 0.06625961847637647,
   "mass4": 0.07972118316120244,
   "jsd_flip": 0.010199918400652794,
   "dAc_flip": 0.011505507955936353,
   "resid": 0.008365909150962178,
   "w": [
    1.0076610740537404,
    1.3886034014747395,
    6.1641144226056195
   ]
  },
  "Py-70M": {
   "mass1": 0.4329469819777618,
   "mass4": 0.45635842870877114,
   "jsd_flip": 0.10426873429046138,
   "dAc_flip": 0.07312657095386188,
   "resid": 0.02305330314615533,
   "w": [
    0.9357489130862738,
    3.310574956484494,
    2.5417999297812353
   ]
  },
  "Py-160M": {
   "mass1": 0.6887163833772859,
   "mass4": 0.7091513114945189,
   "jsd_flip": 0.11125857562887945,
   "dAc_flip": 0.07148399215942502,
   "resid": 0.05172664370382773,
   "w": [
    0.912445463775918,
    1.206547117851215,
    3.287440536566624
   ]
  },
  "Py-410M": {
   "mass1": 0.7394237905464331,
   "mass4": 0.7577318049983249,
   "jsd_flip": 0.1085786832718699,
   "dAc_flip": 0.088970840134615,
   "resid": 0.05477061153870268,
   "w": [
    0.9746002165888219,
    1.3063358538429224,
    5.875242235483385
   ]
  },
  "Py-1B": {
   "mass1": 0.6989370197736383,
   "mass4": 0.7145512751571099,
   "jsd_flip": 0.11185032036191685,
   "dAc_flip": 0.10343698184274631,
   "resid": 0.005006389923796271,
   "w": [
    0.9561317727936478,
    2.4688793749746303,
    1.0047399530341135
   ]
  },
  "Py-1.4B": {
   "mass1": 0.8015413927519516,
   "mass4": 0.8118920990865469,
   "jsd_flip": 0.09624838813668601,
   "dAc_flip": 0.08480415860735009,
   "resid": 0.07181294246603347,
   "w": [
    1.0803584851577819,
    -0.28835268325554875,
    6.831719562274479
   ]
  }
 }
}

==> experiments/results/week3_regime.json <==
{
 "GPT-2": {
  "cv": 0.4176363394101148,
  "lam": 1,
  "jac": 0.06896551724137931,
  "regime": "weak",
  "meanb": 0.778714714600502,
  "stdb": 0.32521956285054593
 },
 "Llama-1B": {
  "cv": 0.11082676403029228,
  "lam": 0,
  "jac": 1.0,
  "regime": "strong",
  "meanb": 0.9386262549651417,
  "stdb": 0.10402491047165872
 },
 "Qwen-1.5B": {
  "cv": 0.36062924898784426,
  "lam": 0,
  "jac": 1.0,
  "regime": "strong",
  "meanb": 0.8157205160859645,
  "stdb": 0.2941726771000581
 },
 "Llama-3B": {
  "cv": 0.07822793959897055,
  "lam": 0,
  "jac": 1.0,
  "regime": "strong",
  "meanb": 0.9494006650748444,
  "stdb": 0.0742696578826974
 },
 "ViT-B/16": {
  "cv": 2.679457593607451,
  "lam": 0,
  "jac": 1.0,
  "regime": "strong",
  "meanb": 0.06625961847637647,
  "stdb": 0.1775398378760595
 },
 "Py-70M": {
  "cv": 1.0291650644012154,
  "lam": 0,
  "jac": 0.0,
  "regime": "weak",
  "meanb": 0.4329469819777618,
  "stdb": 0.4455739085894551
 },
 "Py-160M": {
  "cv": 0.6113706290064356,
  "lam": 0,
  "jac": 0.0,
  "regime": "weak",
  "meanb": 0.6887163833772859,
  "stdb": 0.4210609685124087
 },
 "Py-410M": {
  "cv": 0.5231894327254715,
  "lam": 64,
  "jac": 0.07792207792207792,
  "regime": "weak",
  "meanb": 0.7394237905464331,
  "stdb": 0.3868587135197062
 },
 "Py-1B": {
  "cv": 0.5559649965153095,
  "lam": 2,
  "jac": 0.5,
  "regime": "weak",
  "meanb": 0.6989370197736383,
  "stdb": 0.3885845177628717
 },
 "Py-1.4B": {
  "cv": 0.4306065161464919,
  "lam": 0,
  "jac": 0.07792207792207792,
  "regime": "weak",
  "meanb": 0.8015413927519516,
  "stdb": 0.34514894668012486
 }
}

==> experiments/results/wsweep.json <==
{
 "gpt2": {
  "W32": {
   "coverage": 0.490433708396715,
   "js_reversal": 0.3486259136755278,
   "sink_sig": 0.8159434007812849
  },
  "W64": {
   "coverage": 0.5310377786521326,
   "js_reversal": 0.3391204885720705,
   "sink_sig": 0.7833337480040542,
   "dAc_rho_vs_prevW": 0.978283809742059
  },
  "W128": {
   "coverage": 0.6080914998722365,
   "js_reversal": 0.32822305349440933,
   "sink_sig": 0.7350614671396694,
   "dAc_rho_vs_prevW": 0.9758127530840652
  }
 },
 "meta-llama_Llama-3.2-1B": {
  "W32": {
   "coverage": 0.6027548242200753,
   "js_reversal": 0.3902895430491559,
   "sink_sig": 0.8791286537078986
  },
  "W64": {
   "coverage": 0.6418782059564047,
   "js_reversal": 0.4012510811191343,
   "sink_sig": 0.8615848595448874,
   "dAc_rho_vs_prevW": 0.9785043126847557
  },
  "W128": {
   "coverage": 0.7122769976558629,
   "js_reversal": 0.3983945923109421,
   "sink_sig": 0.8305212128370231,
   "dAc_rho_vs_prevW": 0.8867509718366728
  }
 },
 "EleutherAI_pythia-410m": {
  "W32": {
   "coverage": 0.4772763129452566,
   "js_reversal": 0.3984271022383545,
   "sink_sig": 0.7691951338870937
  },
  "W64": {
   "coverage": 0.549252740123563,
   "js_reversal": 0.40282678387805715,
   "sink_sig": 0.744176233082726,
   "dAc_rho_vs_prevW": 0.9750268745536993
  },
  "W128": {
   "coverage": 0.6714640519988012,
   "js_reversal": 0.40524534686971236,
   "sink_sig": 0.7007433925193247,
   "dAc_rho_vs_prevW": 0.8673260041513919
  }
 }
}
